Iterative Statistical Linear Regression for Gaussian Smoothing in Continuous-Time Non-linear Stochastic Dynamic Systems

This paper considers approximate smoothing for discretely observed non-linear stochastic differential equations. The problem is tackled by developing methods for linearising stochastic differential equations with respect to an arbitrary Gaussian process. Two methods are developed based on 1) taking the limit of statistical linear regression of the discretised process and 2) minimising an upper bound to a cost functional. Their difference is manifested in the diffusion of the approximate processes. This in turn gives novel derivations of pre-existing Gaussian smoothers when Method 1 is used and a new class of Gaussian smoothers when Method 2 is used. Furthermore, based on the aforementioned development the iterative Gaussian smoothers in discrete-time are generalised to the continuous-time setting by iteratively re-linearising the stochastic differential equation with respect to the current Gaussian process approximation to the smoothed process. The method is verified in two challenging tracking problems, a reentry problem and a radar tracked coordinated turn model with state dependent diffusion. The results show that the method has better estimation accuracy than state-of-the-art smoothers.

==> fig/BOXPLOT_RMSE_ANG1.txt <==
0.00061
0.00059
0.00081
0.00062
0.00039
0.00074
0.00036
0.00049
0.00038
0.00076
0.00052
0.00069
0.00112
0.00066
0.00080
0.00073
0.00052
0.00054
0.00053
0.00085
0.00069
0.00113
0.00048
0.00046
0.00046
0.00074
0.00063
0.00079
0.00075
0.00099
0.00065
0.00108
0.00076
0.00061
0.00064
0.00047
0.00057
0.00062
0.00053
0.00095
0.00045
0.00055
0.00080
0.00085
0.00136
0.00074
0.00051
0.00077
0.00142
0.00074
0.00135
0.00092
0.00058
0.00068
0.00038
0.00042
0.00042
0.00073
0.00077
0.00042
0.00044
0.00069
0.00039
0.00106
0.00097
0.00081
0.00064
0.00066
0.00071
0.00036
0.00178
0.00065
0.00086
0.00031
0.00045
0.00108
0.00029
0.00114
0.00076
0.00055
0.00068
0.00117
0.00103
0.00141
0.00064
0.00050
0.00052
0.00027
0.00028
0.00065
0.00062
0.00038
0.00056
0.00060
0.00042
0.00072
0.00064
0.00095
0.00055
0.00054


==> fig/BOXPLOT_RMSE_ANG2.txt <==
0.00051
0.00035
0.00058
0.00040
0.00034
0.00041
0.00043
0.00037
0.00041
0.00062
0.00054
0.00048
0.00067
0.00058
0.00067
0.00060
0.00020
0.00075
0.00045
0.00090
0.00084
0.00092
0.00038
0.00062
0.00036
0.00040
0.00093
0.00045
0.00060
0.00067
0.00047
0.00070
0.00054
0.00041
0.00063
0.00044
0.00049
0.00044
0.00042
0.00062
0.00030
0.00042
0.00065
0.00059
0.00043
0.00038
0.00039
0.00049
0.00051
0.00031
0.00085
0.00046
0.00027
0.00054
0.00039
0.00058
0.00038
0.00038
0.00062
0.00036
0.00045
0.00031
0.00053
0.00047
0.00068
0.00104
0.00070
0.00045
0.00032
0.00042
0.00034
0.00067
0.00083
0.00037
0.00045
0.00070
0.00057
0.00042
0.00026
0.00049
0.00043
0.00055
0.00038
0.00047
0.00052
0.00047
0.00057
0.00028
0.00035
0.00058
0.00030
0.00040
0.00055
0.00034
0.00053
0.00057
0.00041
0.00054
0.00056
0.00029


==> fig/BOXPLOT_RMSE_ANG3.txt <==
0.00048
0.00035
0.00053
0.00037
0.00033
0.00045
0.00038
0.00037
0.00039
0.00060
0.00051
0.00047
0.00070
0.00061
0.00065
0.00060
0.00018
0.00071
0.00046
0.00086
0.00086
0.00086
0.00035
0.00061
0.00037
0.00040
0.00084
0.00043
0.00060
0.00066
0.00046
0.00067
0.00053
0.00042
0.00056
0.00046
0.00046
0.00044
0.00040
0.00071
0.00030
0.00044
0.00063
0.00056
0.00045
0.00039
0.00038
0.00048
0.00052
0.00031
0.00083
0.00043
0.00028
0.00048
0.00034
0.00049
0.00040
0.00039
0.00063
0.00036
0.00038
0.00032
0.00052
0.00047
0.00067
0.00097
0.00070
0.00046
0.00030
0.00047
0.00031
0.00064
0.00084
0.00036
0.00048
0.00069
0.00053
0.00044
0.00023
0.00049
0.00042
0.00053
0.00041
0.00045
0.00051
0.00046
0.00054
0.00026
0.00036
0.00055
0.00027
0.00040
0.00053
0.00036
0.00048
0.00059
0.00041
0.00050
0.00055
0.00026


==> fig/BOXPLOT_RMSE_ANG4.txt <==
0.00048
0.00035
0.00053
0.00037
0.00033
0.00045
0.00038
0.00037
0.00039
0.00060
0.00051
0.00047
0.00070
0.00061
0.00065
0.00060
0.00018
0.00071
0.00046
0.00086
0.00086
0.00086
0.00035
0.00061
0.00037
0.00040
0.00084
0.00042
0.00060
0.00066
0.00046
0.00067
0.00053
0.00042
0.00056
0.00046
0.00046
0.00044
0.00040
0.00071
0.00030
0.00044
0.00063
0.00056
0.00045
0.00039
0.00038
0.00048
0.00052
0.00031
0.00083
0.00043
0.00028
0.00048
0.00034
0.00049
0.00040
0.00039
0.00063
0.00036
0.00038
0.00032
0.00052
0.00047
0.00067
0.00098
0.00070
0.00046
0.00030
0.00047
0.00031
0.00064
0.00084
0.00036
0.00048
0.00069
0.00053
0.00044
0.00023
0.00049
0.00042
0.00053
0.00041
0.00044
0.00051
0.00046
0.00054
0.00026
0.00036
0.00055
0.00027
0.00040
0.00053
0.00036
0.00048
0.00059
0.00041
0.00050
0.00055
0.00026


==> fig/BOXPLOT_RMSE_ANG5.txt <==
0.00048
0.00035
0.00053
0.00037
0.00033
0.00045
0.00038
0.00037
0.00039
0.00060
0.00051
0.00047
0.00070
0.00061
0.00065
0.00060
0.00018
0.00071
0.00046
0.00086
0.00086
0.00086
0.00035
0.00061
0.00037
0.00040
0.00084
0.00042
0.00060
0.00066
0.00046
0.00067
0.00053
0.00042
0.00056
0.00046
0.00046
0.00044
0.00040
0.00071
0.00030
0.00044
0.00063
0.00056
0.00045
0.00039
0.00038
0.00048
0.00052
0.00031
0.00083
0.00043
0.00028
0.00048
0.00034
0.00049
0.00040
0.00039
0.00063
0.00036
0.00038
0.00032
0.00052
0.00047
0.00067
0.00098
0.00070
0.00046
0.00030
0.00047
0.00031
0.00064
0.00084
0.00036
0.00048
0.00069
0.00053
0.00044
0.00023
0.00049
0.00042
0.00053
0.00041
0.00044
0.00051
0.00046
0.00054
0.00026
0.00036
0.00055
0.00027
0.00040
0.00053
0.00036
0.00048
0.00059
0.00041
0.00050
0.00055
0.00026


==> fig/BOXPLOT_RMSE_POS1.txt <==
86.15071
79.83430
77.22963
81.95482
86.57171
87.69895
84.08244
94.28479
72.68359
68.42598
75.76959
83.79833
87.91127
79.93497
91.96146
86.17720
79.95936
86.23725
75.18601
82.10207
85.54235
73.50117
80.72947
66.30231
87.64999
75.80913
88.44527
88.41111
90.29312
71.54390
89.22981
85.98706
84.10822
91.63116
92.42320
78.06571
90.88063
77.48288
86.38599
87.83435
84.28245
87.25483
85.69307
75.10081
90.15563
86.95562
94.14445
80.19616
89.02904
64.91813
72.71164
77.00903
90.94059
84.06354
84.88104
89.97485
83.85435
87.99084
78.90729
81.79533
81.31713
87.70736
83.84757
89.09637
73.78347
76.82226
81.25597
86.41462
84.34948
78.70838
90.48587
85.62800
78.00550
71.37608
83.43344
82.11989
83.31616
94.11988
82.05442
83.02300
80.71863
75.27561
87.28893
82.31657
88.89368
65.10763
70.76538
87.60800
84.57934
70.11227
85.58730
71.26425
82.63090
90.46125
82.73886
92.81271
86.87958
80.23619
83.64144
91.23201


==> fig/BOXPLOT_RMSE_POS2.txt <==
17.68149
14.54490
10.05788
18.79304
11.16283
20.92608
29.57011
25.68397
9.35917
16.78994
9.71609
18.85643
17.78367
17.56839
21.10422
17.91365
30.64053
16.09842
12.08274
9.43531
26.04602
20.12726
22.68623
18.27817
17.76631
12.76526
9.96458
25.48750
33.12653
23.50501
9.31725
11.26720
13.98940
20.64549
17.08199
15.46829
18.83154
24.13038
18.24746
8.92486
28.55786
10.78523
26.04818
8.30203
15.57240
17.35607
13.84782
28.44949
15.53440
12.04563
19.84627
18.13317
14.88529
10.67120
12.80574
15.63604
16.47107
17.21003
12.95338
13.86241
16.93984
12.44188
11.97335
12.82907
6.87674
20.57105
11.54811
17.91918
18.53927
19.51503
16.63778
22.27140
16.10380
12.02511
13.73624
17.37106
15.11735
21.76346
15.72534
11.07874
19.48683
13.64320
13.72235
10.87299
13.59642
7.99440
12.11167
20.72362
16.93976
11.83146
16.36699
18.31588
11.01730
16.56850
17.62101
15.29672
16.18929
13.60232
13.03148
12.24138


==> fig/BOXPLOT_RMSE_POS3.txt <==
17.68275
14.96299
9.62926
19.09956
11.39775
21.15669
30.00161
25.28722
9.20784
16.53176
9.54703
18.70588
17.96130
17.63234
21.26523
17.77850
30.62952
15.78442
12.38364
9.30209
26.06617
20.37569
22.67692
18.13120
17.57197
12.12915
9.99470
25.99838
32.91532
23.69768
9.38762
11.78449
13.27262
20.67813
17.04752
15.41494
16.52228
23.81615
18.49260
9.29760
28.34628
11.05460
26.36683
8.39668
15.55916
16.91025
14.23132
28.67288
15.68176
12.28960
19.68062
19.33151
15.65227
10.46498
13.22000
16.73008
16.33861
17.45705
12.58463
14.44524
16.14117
12.43516
12.10828
14.21834
7.06078
20.06847
11.76319
17.75282
17.96331
19.36689
16.04710
22.34053
16.13885
11.68869
13.56790
17.41750
15.23469
20.07026
15.42804
11.05935
18.51108
13.66501
13.66429
10.84850
13.98119
8.09951
11.52116
20.77531
16.38311
11.59925
16.52773
17.83582
10.60472
16.76488
18.08501
15.73631
15.94156
13.50058
12.77289
12.33694


==> fig/BOXPLOT_RMSE_POS4.txt <==
17.68482
14.96258
9.62636
19.09694
11.39694
21.16094
29.99845
25.28958
9.21078
16.53720
9.54796
18.71010
17.96376
17.63321
21.26198
17.77322
30.63086
15.76947
12.38435
9.30174
26.07227
20.37573
22.67613
18.13042
17.57066
12.12974
9.98734
25.99973
32.91867
23.69889
9.38631
11.77741
13.26279
20.67754
17.02431
15.41349
16.48230
23.81611
18.48944
9.30525
28.33492
11.05478
26.36836
8.39486
15.55282
16.90858
14.24523
28.67048
15.68561
12.28924
19.68410
19.33880
15.63711
10.46190
13.22492
16.74169
16.33250
17.46773
12.57565
14.45019
16.15049
12.43885
12.11369
14.24068
7.05932
20.08044
11.76580
17.75140
17.96323
19.36627
16.04852
22.33533
16.13751
11.68847
13.56635
17.41427
15.22380
20.04020
15.43002
11.05898
18.51023
13.66439
13.66610
10.85126
13.98631
8.10117
11.52415
20.77559
16.38971
11.59974
16.52899
17.83669
10.59930
16.77411
18.08520
15.74930
15.92826
13.49907
12.77350
12.33737


==> fig/BOXPLOT_RMSE_POS5.txt <==
17.68481
14.96260
9.62638
19.09696
11.39703
21.16093
29.99848
25.28973
9.21077
16.53717
9.54791
18.71006
17.96378
17.63323
21.26202
17.77320
30.63087
15.76955
12.38433
9.30174
26.07228
20.37569
22.67614
18.13042
17.57065
12.12975
9.98739
25.99987
32.91866
23.69889
9.38631
11.77749
13.26280
20.67750
17.02413
15.41349
16.48210
23.81611
18.48947
9.30527
28.33480
11.05482
26.36836
8.39484
15.55285
16.90853
14.24533
28.67049
15.68566
12.28923
19.68410
19.33893
15.63725
10.46191
13.22497
16.74176
16.33250
17.46770
12.57555
14.45021
16.15037
12.43888
12.11372
14.24080
7.05933
20.08017
11.76582
17.75139
17.96325
19.36627
16.04861
22.33536
16.13753
11.68846
13.56632
17.41425
15.22370
20.04010
15.42997
11.05899
18.51021
13.66440
13.66610
10.85131
13.98633
8.10117
11.52408
20.77559
16.38988
11.59974
16.52898
17.83665
10.59930
16.77426
18.08525
15.74933
15.92817
13.49907
12.77349
12.33740


==> fig/BOXPLOT_RMSE_VEL1.txt <==
14.16919
13.37809
13.39192
13.93870
14.30893
14.66612
13.76137
15.01492
13.27480
12.79548
12.96396
14.39934
14.47199
13.66179
14.84635
14.32591
13.16536
13.91230
13.47455
13.63928
13.91935
12.96502
14.13562
13.06322
14.22018
13.16152
14.45200
14.26590
14.13497
12.96066
14.60893
14.40365
13.80192
14.51376
14.08857
13.86514
14.30133
13.36059
14.28790
14.18207
14.08849
14.25010
13.86391
12.71621
15.04508
14.57178
15.10397
13.63801
14.98686
12.84184
12.78947
13.16605
14.29697
13.95470
14.01159
14.20511
13.98398
14.05455
13.43622
13.79950
13.72301
14.12331
14.19008
14.83423
13.32774
13.36956
13.92799
14.17024
14.34679
13.55425
14.92542
13.77903
13.36505
13.23442
14.02843
13.83970
14.26562
14.45971
14.63488
13.88831
13.33936
13.75627
14.16789
13.73614
14.70017
12.84122
13.31792
13.80651
13.92772
12.83854
13.85708
13.07811
13.76568
14.75120
14.09329
14.76540
14.68591
13.90962
13.66970
14.23500


==> fig/BOXPLOT_RMSE_VEL2.txt <==
1.75087
1.35480
1.30420
1.90771
1.47807
1.58193
2.29555
1.67166
1.42178
1.67115
1.23050
1.81564
1.49347
1.47524
1.76269
1.66588
2.11079
1.38577
1.16238
1.67265
2.46103
2.12925
1.76907
1.35985
1.70791
1.36714
1.35669
1.63767
2.15942
1.72755
1.36945
1.50728
1.63134
1.78271
1.65825
1.83181
1.49822
1.65928
1.85304
1.38493
2.06015
1.53354
1.77335
1.37939
2.06477
1.50531
1.72198
2.33173
1.50473
1.52223
2.09418
1.64594
1.61019
1.30157
1.28064
1.55427
1.46397
1.48339
2.05144
1.30051
1.84564
1.30432
1.35185
1.37172
1.12443
2.33192
1.27825
1.48083
1.72024
1.55559
1.89164
1.48940
1.38076
1.49404
1.30306
1.49513
1.76273
1.64752
1.44013
1.52564
1.46426
1.27933
1.38979
1.45428
1.53283
1.37360
1.55623
1.69768
1.50754
1.43210
1.60042
1.64341
1.36425
1.51138
1.86787
1.50522
1.78991
1.27614
1.26433
1.36801


==> fig/BOXPLOT_RMSE_VEL3.txt <==
1.70352
1.37126
1.24166
1.97523
1.52555
1.55943
2.24920
1.69089
1.38131
1.65223
1.21165
1.82973
1.53277
1.46593
1.75362
1.69803
2.10624
1.36540
1.13975
1.64690
2.42468
2.04022
1.76653
1.35939
1.69717
1.36361
1.30816
1.67111
2.14889
1.73012
1.33098
1.54334
1.62362
1.82217
1.64753
1.84526
1.45820
1.65384
1.92919
1.46512
2.02118
1.58232
1.79365
1.37208
2.02421
1.45876
1.74652
2.32833
1.47374
1.52390
2.02186
1.61062
1.67788
1.28801
1.31579
1.54481
1.46276
1.43415
1.98294
1.30930
1.77932
1.31954
1.35760
1.39900
1.13922
2.21629
1.28036
1.46529
1.71381
1.55254
1.76611
1.48587
1.39350
1.43346
1.28834
1.46195
1.69790
1.63311
1.41882
1.48784
1.43224
1.25850
1.36229
1.46491
1.52977
1.38941
1.50264
1.70777
1.51473
1.42948
1.57235
1.58492
1.34006
1.59146
1.89971
1.55117
1.78303
1.24687
1.24278
1.37001


==> fig/BOXPLOT_RMSE_VEL4.txt <==
1.70382
1.37069
1.24120
1.97502
1.52550
1.55963
2.24985
1.69183
1.38149
1.65271
1.21241
1.82916
1.53133
1.46594
1.75360
1.69880
2.10629
1.36524
1.13981
1.64704
2.42414
2.04019
1.76644
1.35937
1.69724
1.36376
1.30826
1.67139
2.14905
1.73015
1.33087
1.54295
1.62352
1.82167
1.64767
1.84511
1.45913
1.65380
1.92900
1.46541
2.02079
1.58176
1.79325
1.37250
2.02008
1.45864
1.74745
2.32807
1.47373
1.52384
2.02164
1.61010
1.67557
1.28804
1.31597
1.54494
1.46289
1.43423
1.98163
1.30943
1.78089
1.31998
1.35788
1.39799
1.13909
2.21859
1.28038
1.46545
1.71374
1.55255
1.76410
1.48567
1.39343
1.43352
1.28830
1.46175
1.69752
1.63305
1.41890
1.48800
1.43237
1.25848
1.36280
1.46509
1.52958
1.38939
1.50297
1.70787
1.51491
1.43005
1.57237
1.58502
1.33994
1.59274
1.89953
1.55173
1.78315
1.24687
1.24305
1.36993


==> fig/BOXPLOT_RMSE_VEL5.txt <==
1.70381
1.37069
1.24120
1.97502
1.52551
1.55963
2.24984
1.69185
1.38149
1.65271
1.21240
1.82916
1.53134
1.46594
1.75360
1.69881
2.10629
1.36524
1.13981
1.64703
2.42413
2.04018
1.76644
1.35937
1.69724
1.36376
1.30826
1.67140
2.14905
1.73015
1.33087
1.54295
1.62351
1.82167
1.64767
1.84511
1.45912
1.65380
1.92901
1.46542
2.02077
1.58177
1.79325
1.37249
2.02006
1.45864
1.74746
2.32807
1.47373
1.52384
2.02163
1.61009
1.67559
1.28804
1.31597
1.54494
1.46290
1.43423
1.98162
1.30943
1.78087
1.31998
1.35789
1.39801
1.13909
2.21855
1.28038
1.46545
1.71375
1.55255
1.76411
1.48567
1.39343
1.43352
1.28830
1.46175
1.69751
1.63305
1.41889
1.48799
1.43237
1.25848
1.36279
1.46509
1.52958
1.38939
1.50296
1.70787
1.51492
1.43004
1.57237
1.58501
1.33994
1.59276
1.89954
1.55174
1.78316
1.24687
1.24305
1.36993


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_ANG1_K1.txt <==
0.00054
0.00094
0.00112
0.00047
0.00031
0.00033
0.00080
0.00050
0.00048
0.00038
0.00068
0.00042
0.00040
0.00071
0.00070
0.00087
0.00087
0.00145
0.00038
0.00101
0.00051
0.00046
0.00031
0.00064
0.00044
0.00063
0.00041
0.00078
0.00053
0.00063
0.00097
0.00028
0.00074
0.00046
0.00081
0.00089
0.00058
0.00076
0.00058
0.00025
0.00057
0.00088
0.00102
0.00046
0.00066
0.00029
0.00029
0.00076
0.00063
0.00062
0.00057
0.00031
0.00060
0.00041
0.00093
0.00075
0.00035
0.00036
0.00058
0.00048
0.00043
0.00045
0.00049
0.00117
0.00051
0.00050
0.00032
0.00118
0.00046
0.00110
0.00107
0.00080
0.00050
0.00047
0.00097
0.00108
0.00093
0.00172
0.00036
0.00119
0.00065
0.00051
0.00114
0.00060
0.00109
0.00044
0.00053
0.00067
0.00038
0.00111
0.00072
0.00056
0.00104
0.00040
0.00070
0.00052
0.00038
0.00057
0.00065
0.00090


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_ANG1_K2.txt <==
0.00054
0.00094
0.00113
0.00046
0.00029
0.00030
0.00079
0.00049
0.00047
0.00041
0.00066
0.00043
0.00040
0.00081
0.00070
0.00095
0.00095
0.00144
0.00036
0.00104
0.00053
0.00050
0.00034
0.00063
0.00047
0.00062
0.00036
0.00077
0.00055
0.00060
0.00098
0.00026
0.00073
0.00043
0.00080
0.00096
0.00057
0.00072
0.00055
0.00024
0.00056
0.00087
0.00114
0.00050
0.00065
0.00033
0.00029
0.00073
0.00062
0.00058
0.00061
0.00029
0.00067
0.00040
0.00096
0.00080
0.00044
0.00039
0.00057
0.00053
0.00042
0.00047
0.00051
0.00127
0.00059
0.00051
0.00030
0.00136
0.00049
0.00120
0.00125
0.00091
0.00051
0.00050
0.00106
0.00120
0.00102
0.00189
0.00036
0.00130
0.00065
0.00050
0.00122
0.00069
0.00129
0.00044
0.00051
0.00074
0.00043
0.00121
0.00083
0.00060
0.00113
0.00046
0.00068
0.00051
0.00043
0.00056
0.00072
0.00097


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_ANG2_K1.txt <==
0.00066
0.00048
0.00058
0.00033
0.00024
0.00039
0.00048
0.00055
0.00042
0.00042
0.00048
0.00037
0.00028
0.00042
0.00055
0.00034
0.00035
0.00065
0.00041
0.00047
0.00048
0.00041
0.00056
0.00042
0.00033
0.00039
0.00044
0.00059
0.00047
0.00065
0.00052
0.00020
0.00044
0.00070
0.00045
0.00026
0.00054
0.00057
0.00056
0.00027
0.00055
0.00061
0.00047
0.00043
0.00031
0.00023
0.00027
0.00072
0.00051
0.00055
0.00028
0.00060
0.00048
0.00036
0.00039
0.00040
0.00031
0.00029
0.00057
0.00040
0.00051
0.00039
0.00038
0.00037
0.00060
0.00060
0.00026
0.00029
0.00029
0.00036
0.00034
0.00029
0.00048
0.00051
0.00040
0.00070
0.00042
0.00059
0.00040
0.00054
0.00068
0.00037
0.00065
0.00060
0.00043
0.00054
0.00043
0.00043
0.00043
0.00034
0.00042
0.00037
0.00060
0.00043
0.00036
0.00036
0.00038
0.00030
0.00035
0.00041


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_ANG2_K2.txt <==
0.00066
0.00048
0.00059
0.00033
0.00024
0.00040
0.00048
0.00055
0.00042
0.00041
0.00048
0.00037
0.00028
0.00042
0.00056
0.00034
0.00035
0.00066
0.00041
0.00047
0.00048
0.00040
0.00057
0.00042
0.00033
0.00039
0.00045
0.00059
0.00047
0.00065
0.00052
0.00020
0.00044
0.00071
0.00046
0.00025
0.00054
0.00058
0.00056
0.00027
0.00055
0.00062
0.00047
0.00043
0.00031
0.00023
0.00027
0.00072
0.00051
0.00056
0.00028
0.00060
0.00049
0.00036
0.00039
0.00040
0.00032
0.00030
0.00057
0.00040
0.00050
0.00039
0.00038
0.00037
0.00061
0.00060
0.00026
0.00030
0.00029
0.00036
0.00035
0.00030
0.00048
0.00051
0.00040
0.00070
0.00041
0.00057
0.00039
0.00054
0.00068
0.00037
0.00065
0.00061
0.00043
0.00054
0.00043
0.00042
0.00044
0.00033
0.00042
0.00036
0.00060
0.00043
0.00036
0.00037
0.00037
0.00030
0.00034
0.00040


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_ANG3_K1.txt <==
0.00067
0.00049
0.00057
0.00032
0.00024
0.00035
0.00046
0.00053
0.00044
0.00045
0.00049
0.00037
0.00029
0.00047
0.00055
0.00036
0.00038
0.00062
0.00040
0.00046
0.00051
0.00043
0.00050
0.00042
0.00034
0.00037
0.00041
0.00060
0.00051
0.00063
0.00051
0.00020
0.00043
0.00069
0.00044
0.00027
0.00053
0.00053
0.00055
0.00030
0.00056
0.00059
0.00044
0.00043
0.00030
0.00025
0.00027
0.00071
0.00054
0.00051
0.00028
0.00054
0.00043
0.00039
0.00042
0.00043
0.00026
0.00027
0.00058
0.00040
0.00053
0.00038
0.00041
0.00037
0.00052
0.00062
0.00027
0.00025
0.00033
0.00037
0.00033
0.00028
0.00045
0.00054
0.00040
0.00070
0.00049
0.00064
0.00042
0.00055
0.00070
0.00038
0.00070
0.00053
0.00041
0.00049
0.00045
0.00046
0.00040
0.00038
0.00039
0.00040
0.00058
0.00046
0.00036
0.00035
0.00039
0.00031
0.00038
0.00042


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_ANG3_K2.txt <==
0.00067
0.00049
0.00057
0.00032
0.00024
0.00035
0.00046
0.00053
0.00044
0.00045
0.00049
0.00037
0.00029
0.00047
0.00055
0.00036
0.00038
0.00062
0.00040
0.00046
0.00051
0.00043
0.00050
0.00042
0.00034
0.00037
0.00041
0.00060
0.00051
0.00063
0.00051
0.00020
0.00043
0.00069
0.00044
0.00027
0.00053
0.00053
0.00055
0.00030
0.00056
0.00059
0.00044
0.00043
0.00030
0.00025
0.00027
0.00071
0.00054
0.00051
0.00028
0.00054
0.00043
0.00039
0.00042
0.00043
0.00026
0.00027
0.00058
0.00040
0.00053
0.00038
0.00041
0.00037
0.00052
0.00062
0.00027
0.00025
0.00033
0.00037
0.00033
0.00028
0.00045
0.00055
0.00040
0.00070
0.00049
0.00064
0.00042
0.00055
0.00070
0.00038
0.00070
0.00053
0.00041
0.00049
0.00045
0.00046
0.00040
0.00038
0.00039
0.00040
0.00058
0.00046
0.00036
0.00035
0.00039
0.00031
0.00038
0.00042


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_ANG4_K1.txt <==
0.00067
0.00049
0.00057
0.00032
0.00024
0.00035
0.00046
0.00053
0.00044
0.00045
0.00049
0.00037
0.00029
0.00047
0.00055
0.00036
0.00038
0.00062
0.00040
0.00046
0.00051
0.00043
0.00050
0.00042
0.00034
0.00037
0.00041
0.00060
0.00051
0.00063
0.00051
0.00020
0.00043
0.00069
0.00044
0.00027
0.00053
0.00053
0.00055
0.00030
0.00056
0.00059
0.00044
0.00043
0.00030
0.00025
0.00027
0.00071
0.00054
0.00051
0.00028
0.00054
0.00043
0.00039
0.00042
0.00043
0.00026
0.00027
0.00058
0.00040
0.00053
0.00038
0.00041
0.00037
0.00052
0.00062
0.00027
0.00025
0.00033
0.00037
0.00033
0.00028
0.00045
0.00054
0.00040
0.00070
0.00049
0.00064
0.00042
0.00055
0.00070
0.00038
0.00070
0.00053
0.00041
0.00049
0.00045
0.00046
0.00040
0.00038
0.00039
0.00040
0.00058
0.00046
0.00036
0.00035
0.00039
0.00031
0.00038
0.00042


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_ANG4_K2.txt <==
0.00067
0.00049
0.00057
0.00032
0.00024
0.00035
0.00046
0.00053
0.00044
0.00045
0.00049
0.00037
0.00029
0.00047
0.00055
0.00036
0.00038
0.00062
0.00040
0.00046
0.00051
0.00043
0.00050
0.00042
0.00034
0.00037
0.00041
0.00060
0.00051
0.00063
0.00051
0.00020
0.00043
0.00069
0.00044
0.00027
0.00053
0.00053
0.00055
0.00030
0.00056
0.00059
0.00044
0.00043
0.00030
0.00025
0.00027
0.00071
0.00054
0.00051
0.00028
0.00054
0.00043
0.00039
0.00042
0.00043
0.00026
0.00027
0.00058
0.00040
0.00053
0.00038
0.00041
0.00037
0.00052
0.00062
0.00027
0.00025
0.00033
0.00037
0.00033
0.00028
0.00045
0.00054
0.00040
0.00070
0.00049
0.00064
0.00042
0.00055
0.00070
0.00038
0.00070
0.00053
0.00041
0.00049
0.00045
0.00046
0.00040
0.00038
0.00039
0.00040
0.00058
0.00046
0.00036
0.00035
0.00039
0.00031
0.00038
0.00042


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_ANG5_K1.txt <==
0.00067
0.00049
0.00057
0.00032
0.00024
0.00035
0.00046
0.00053
0.00044
0.00045
0.00049
0.00037
0.00029
0.00047
0.00055
0.00036
0.00038
0.00062
0.00040
0.00046
0.00051
0.00043
0.00050
0.00042
0.00034
0.00037
0.00041
0.00060
0.00051
0.00063
0.00051
0.00020
0.00043
0.00069
0.00044
0.00027
0.00053
0.00053
0.00055
0.00030
0.00056
0.00059
0.00044
0.00043
0.00030
0.00025
0.00027
0.00071
0.00054
0.00051
0.00028
0.00054
0.00043
0.00039
0.00042
0.00043
0.00026
0.00027
0.00058
0.00040
0.00053
0.00038
0.00041
0.00037
0.00052
0.00062
0.00027
0.00025
0.00033
0.00037
0.00033
0.00028
0.00045
0.00054
0.00040
0.00070
0.00049
0.00064
0.00042
0.00055
0.00070
0.00038
0.00070
0.00053
0.00041
0.00049
0.00045
0.00046
0.00040
0.00038
0.00039
0.00040
0.00058
0.00046
0.00036
0.00035
0.00039
0.00031
0.00038
0.00042


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_ANG5_K2.txt <==
0.00067
0.00049
0.00057
0.00032
0.00024
0.00035
0.00046
0.00053
0.00044
0.00045
0.00049
0.00037
0.00029
0.00047
0.00055
0.00036
0.00038
0.00062
0.00040
0.00046
0.00051
0.00043
0.00050
0.00042
0.00034
0.00037
0.00041
0.00060
0.00051
0.00063
0.00051
0.00020
0.00043
0.00069
0.00044
0.00027
0.00053
0.00053
0.00055
0.00030
0.00056
0.00059
0.00044
0.00043
0.00030
0.00025
0.00027
0.00071
0.00054
0.00051
0.00028
0.00054
0.00043
0.00039
0.00042
0.00043
0.00026
0.00027
0.00058
0.00040
0.00053
0.00038
0.00041
0.00037
0.00052
0.00062
0.00027
0.00025
0.00033
0.00037
0.00033
0.00028
0.00045
0.00054
0.00040
0.00070
0.00049
0.00064
0.00042
0.00055
0.00070
0.00038
0.00070
0.00053
0.00041
0.00049
0.00045
0.00046
0.00040
0.00038
0.00039
0.00040
0.00058
0.00046
0.00036
0.00035
0.00039
0.00031
0.00038
0.00042


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_POS1_K1.txt <==
83.47777
89.99069
77.46874
89.70363
83.84235
69.73301
77.76168
84.35673
78.67376
71.94212
81.40555
64.60443
87.60711
80.71695
78.49911
86.04501
85.79194
74.03608
85.39161
71.97565
91.14534
82.82037
82.36808
82.75122
85.00747
89.28256
73.71146
79.35046
81.79599
66.00233
65.06188
64.05129
74.31578
74.72094
78.90574
85.46679
75.42927
79.22594
85.83864
70.11436
87.93866
77.16563
88.89557
90.31243
77.97849
89.98398
76.80244
79.86655
87.88065
79.67551
89.97135
88.24263
95.15198
82.53021
88.60636
91.59789
88.84748
84.32459
81.19289
89.44245
77.25897
84.14440
72.52048
87.66775
88.19432
74.58866
83.73951
98.15704
91.80284
95.46593
90.90257
74.95761
86.74557
80.35064
92.97314
84.64229
81.80202
85.66690
93.35850
87.11881
96.99988
81.62289
83.70847
86.71867
92.54642
84.56821
75.63509
82.19499
74.94623
90.66681
85.83042
92.70861
90.83773
84.86725
78.54619
84.79813
79.75922
77.16703
81.59707
83.19813


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_POS1_K2.txt <==
86.36204
91.75196
78.98344
93.32055
88.04980
72.64365
80.30410
87.21860
81.39419
75.39267
84.44633
68.69911
90.59707
85.72112
81.69336
90.54010
90.18228
76.14945
89.08224
72.94043
94.38166
86.15050
86.60140
85.25340
87.88529
92.05915
77.90518
82.54733
83.35675
68.32120
66.50555
66.62827
76.74571
78.85852
81.47998
89.67052
78.41152
82.76402
89.09276
73.07576
91.18836
79.60916
93.41161
93.74586
80.55979
93.75992
79.35219
83.56934
90.17114
82.62103
93.13197
92.40297
98.55062
85.03414
91.62144
95.07557
93.32752
87.35749
84.11915
93.41086
80.33844
87.78849
75.93963
91.96251
93.06501
77.12691
86.79116
103.75739
95.06438
100.50021
97.58535
81.07570
90.03299
83.31561
97.30452
90.24144
86.05956
91.92303
95.82900
91.96931
99.98579
84.07459
87.72301
90.88992
99.32541
87.74256
78.48426
86.21188
79.53299
95.17387
90.79578
95.95245
95.32508
88.85148
81.65530
87.82301
83.75869
79.87759
85.81098
87.53640


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_POS2_K1.txt <==
27.64129
19.59154
20.52784
14.35359
14.58515
26.16448
13.53189
18.45858
10.30827
14.76675
16.08891
12.10794
23.84373
10.90685
17.53423
15.96226
10.90611
19.77166
10.68290
13.13811
21.80927
19.17578
21.55497
23.66704
22.56704
19.06415
14.34359
15.29231
16.10488
18.07086
23.60975
11.07036
14.24030
16.71563
12.75270
16.89565
11.55675
17.69301
17.76860
15.60843
14.32864
22.71222
18.27938
15.12971
13.69037
14.66685
21.96794
9.62711
18.96959
18.76218
12.81986
15.04731
16.96180
10.22002
19.55092
29.56772
17.44681
13.56879
18.96646
14.72416
9.72020
16.74214
8.82209
11.38740
15.25094
20.51739
12.67272
19.17315
19.19635
30.27825
12.97305
14.10406
12.40819
17.15149
12.30480
14.84953
11.13554
15.88230
22.36445
8.82221
36.31153
19.06865
10.92478
9.17343
14.96899
13.14057
16.01415
11.41416
15.30320
12.35799
20.31276
11.40844
21.95019
25.75460
11.20029
16.25016
15.91322
12.63874
24.33005
10.21297


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_POS2_K2.txt <==
27.63664
19.60993
20.54496
14.42752
14.58004
26.20343
13.54646
18.46660
10.33682
14.74398
16.10209
12.11021
23.90020
10.91165
17.54460
15.93185
10.93351
19.78162
10.70818
13.14420
21.79210
19.13186
21.48490
23.65558
22.52938
19.05930
14.31669
15.24953
16.13125
18.04929
23.63398
11.12350
14.21301
16.72429
12.75603
16.90189
11.58965
17.70663
17.75224
15.68075
14.32558
22.74123
18.20853
15.13217
13.68362
14.62457
21.98603
9.64004
18.95294
18.75065
12.77259
15.12525
16.98588
10.22582
19.53485
29.57009
17.50524
13.46694
18.99158
14.76527
9.72217
16.79581
8.80686
11.36117
15.25662
20.51738
12.65854
19.30060
19.21161
30.39934
13.12668
14.26599
12.43418
17.12059
12.41740
14.80812
11.15617
15.96438
22.29342
8.86563
36.34760
19.04438
10.92156
9.15632
14.97076
13.17151
16.03085
11.31200
15.28373
12.41715
20.30499
11.45026
21.89846
25.71183
11.23146
16.25850
16.04433
12.66627
24.34152
10.14914


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_POS3_K1.txt <==
27.21607
19.54655
19.12154
13.82167
15.29719
25.77885
13.06491
18.49596
10.08010
14.93851
15.64022
12.30323
23.47976
10.76691
17.24198
16.09165
11.01957
19.30992
10.52812
13.44904
22.94028
19.64291
22.02506
23.06407
22.39535
18.95257
14.31730
16.54311
15.34183
18.25848
23.40220
10.66287
14.43622
16.44790
12.73432
17.23213
10.51151
16.91621
17.77323
14.99191
14.70816
22.38286
18.46762
15.02352
14.03399
15.10057
21.37449
9.50137
19.55699
17.95673
13.79219
14.84198
17.32179
10.25620
19.84384
29.61137
17.22367
15.05682
17.93234
14.77674
10.08783
16.49105
9.24124
11.25473
15.16729
20.67924
12.61282
18.69130
19.27898
29.63846
12.42520
13.26754
12.14349
17.01404
12.01340
15.01580
11.21880
15.69620
23.57913
8.71503
35.12950
19.19757
10.45107
9.11490
14.75749
12.87746
15.69176
12.14324
15.19145
12.26546
19.99272
11.39175
22.52469
25.62934
11.52691
14.90518
14.83561
12.96738
24.32217
10.71839


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_POS3_K2.txt <==
27.21637
19.54669
19.12201
13.82101
15.29595
25.77937
13.06509
18.49635
10.08062
14.93827
15.64070
12.30324
23.48003
10.76738
17.24260
16.09130
11.02251
19.31045
10.52783
13.44939
22.93960
19.64319
22.02491
23.06508
22.39645
18.95253
14.31758
16.54042
15.34163
18.25739
23.40191
10.66243
14.43570
16.44914
12.73422
17.23128
10.51258
16.91747
17.77365
14.99225
14.70702
22.38328
18.46544
15.02274
14.03371
15.10072
21.37488
9.50148
19.55693
17.95915
13.79132
14.84305
17.32071
10.25644
19.84332
29.61190
17.22416
15.05420
17.93416
14.78097
10.08767
16.49225
9.24161
11.25280
15.16745
20.67939
12.61313
18.69372
19.27892
29.63999
12.43188
13.26603
12.14348
17.01388
12.01562
15.01649
11.21916
15.69680
23.57902
8.71542
35.13091
19.19790
10.45170
9.11426
14.75697
12.87751
15.69193
12.14392
15.19251
12.26729
19.99356
11.39226
22.52319
25.62782
11.52667
14.90656
14.83700
12.96645
24.32227
10.71840


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_POS4_K1.txt <==
27.21393
19.54520
19.11752
13.82434
15.30215
25.77773
13.06369
18.49083
10.07360
14.93991
15.63569
12.30518
23.47840
10.76514
17.23834
16.09578
10.99692
19.30810
10.52934
13.44499
22.94914
19.63590
22.02200
23.05874
22.39006
18.95241
14.31239
16.55646
15.34155
18.26202
23.40584
10.66524
14.43640
16.44166
12.73490
17.23674
10.50626
16.91172
17.77253
14.99555
14.71088
22.38205
18.48465
15.02592
14.03235
15.09555
21.37397
9.50141
19.55565
17.94462
13.79495
14.83246
17.32591
10.25559
19.86123
29.61095
17.22122
15.07730
17.92923
14.74055
10.08684
16.48130
9.23708
11.26449
15.16932
20.67874
12.61209
18.67525
19.27837
29.62947
12.38616
13.28623
12.14415
17.01603
11.99247
15.01147
11.21694
15.69478
23.57492
8.71305
35.12013
19.19458
10.44840
9.11975
14.75918
12.87736
15.69429
12.13721
15.18697
12.25050
19.98712
11.39093
22.53263
25.63180
11.52222
14.89554
14.83100
12.97190
24.32266
10.71571


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_POS4_K2.txt <==
27.21409
19.54530
19.11753
13.82443
15.30214
25.77780
13.06356
18.49082
10.07337
14.93995
15.63566
12.30533
23.47844
10.76536
17.23833
16.09578
10.99697
19.30811
10.52927
13.44515
22.94919
19.63566
22.02166
23.05886
22.39010
18.95239
14.31225
16.55672
15.34143
18.26236
23.40572
10.66532
14.43592
16.44168
12.73490
17.23661
10.50626
16.91185
17.77266
14.99587
14.71039
22.38229
18.48462
15.02558
14.03243
15.09544
21.37427
9.50159
19.55577
17.94486
13.79494
14.83232
17.32592
10.25568
19.86154
29.61125
17.22126
15.07720
17.92924
14.74035
10.08666
16.48119
9.23701
11.26454
15.16959
20.67875
12.61215
18.67551
19.27841
29.62957
12.38633
13.28589
12.14413
17.01604
11.99226
15.01151
11.21689
15.69508
23.57503
8.71323
35.12020
19.19461
10.44847
9.11961
14.75914
12.87727
15.69438
12.13710
15.18711
12.25033
19.98703
11.39120
22.53259
25.63186
11.52218
14.89548
14.83079
12.97205
24.32278
10.71567


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_POS5_K1.txt <==
27.21394
19.54521
19.11748
13.82439
15.30223
25.77766
13.06367
18.49082
10.07362
14.93991
15.63559
12.30519
23.47841
10.76518
17.23832
16.09580
10.99711
19.30801
10.52934
13.44499
22.94922
19.63596
22.02208
23.05874
22.39007
18.95244
14.31240
16.55674
15.34159
18.26202
23.40583
10.66521
14.43641
16.44157
12.73489
17.23674
10.50618
16.91167
17.77259
14.99550
14.71092
22.38204
18.48461
15.02592
14.03239
15.09558
21.37398
9.50140
19.55568
17.94459
13.79498
14.83252
17.32596
10.25559
19.86116
29.61092
17.22120
15.07735
17.92923
14.74063
10.08679
16.48135
9.23712
11.26454
15.16928
20.67875
12.61209
18.67523
19.27840
29.62946
12.38600
13.28641
12.14414
17.01605
11.99266
15.01148
11.21697
15.69478
23.57496
8.71307
35.12004
19.19460
10.44838
9.11972
14.75920
12.87734
15.69426
12.13722
15.18697
12.25056
19.98713
11.39095
22.53266
25.63173
11.52219
14.89547
14.83102
12.97195
24.32265
10.71578


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_POS5_K2.txt <==
27.21411
19.54531
19.11749
13.82448
15.30223
25.77772
13.06354
18.49082
10.07338
14.93995
15.63556
12.30534
23.47846
10.76540
17.23830
16.09582
10.99718
19.30802
10.52927
13.44514
22.94928
19.63572
22.02174
23.05885
22.39011
18.95241
14.31226
16.55702
15.34148
18.26235
23.40571
10.66529
14.43592
16.44159
12.73488
17.23661
10.50618
16.91180
17.77273
14.99581
14.71043
22.38229
18.48458
15.02557
14.03248
15.09546
21.37428
9.50158
19.55580
17.94484
13.79497
14.83239
17.32596
10.25567
19.86147
29.61123
17.22124
15.07726
17.92926
14.74044
10.08660
16.48124
9.23706
11.26457
15.16955
20.67876
12.61215
18.67548
19.27844
29.62956
12.38615
13.28609
12.14412
17.01606
11.99246
15.01151
11.21692
15.69507
23.57508
8.71325
35.12011
19.19463
10.44845
9.11957
14.75915
12.87725
15.69436
12.13711
15.18711
12.25040
19.98704
11.39122
22.53262
25.63178
11.52215
14.89540
14.83081
12.97210
24.32277
10.71574


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_VEL1_K1.txt <==
13.96465
14.63465
13.34280
14.44728
13.64271
12.88497
13.49567
13.61554
13.70473
13.24739
14.19248
11.82512
13.50547
13.36729
13.47646
13.79587
14.01060
13.19420
14.19097
13.41810
14.38769
13.55046
13.72024
13.86458
14.29193
14.21184
13.28636
13.43711
13.89598
12.38311
12.63704
12.57365
13.38582
13.02231
13.79277
14.16309
13.71831
13.55255
14.44619
12.97829
14.20506
13.53784
14.88956
14.82988
13.40686
14.70244
12.58621
13.89438
14.33180
13.51324
14.49079
13.96722
15.66574
14.62742
14.73602
14.31979
14.79703
13.79646
13.42151
14.20226
13.57404
13.87548
13.08527
14.22345
14.91750
13.24399
13.69718
15.75854
14.75025
14.30326
14.07991
12.97607
14.45765
13.86583
14.77072
14.06690
13.94970
13.89167
14.67327
14.61633
14.96876
14.20160
14.15624
14.34712
14.95348
14.12289
13.20333
13.78286
13.36216
14.36484
14.31880
14.82620
14.14507
14.00327
13.37218
13.84534
13.95570
13.52367
14.04066
13.92517


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_VEL1_K2.txt <==
13.96465
14.63465
13.34280
14.44728
13.64271
12.88497
13.49567
13.61554
13.70473
13.24739
14.19248
11.82512
13.50547
13.36729
13.47646
13.79587
14.01060
13.19420
14.19097
13.41810
14.38769
13.55046
13.72024
13.86458
14.29193
14.21184
13.28636
13.43711
13.89598
12.38311
12.63704
12.57365
13.38582
13.02231
13.79277
14.16309
13.71831
13.55255
14.44619
12.97829
14.20506
13.53784
14.88956
14.82988
13.40686
14.70244
12.58621
13.89438
14.33180
13.51324
14.49079
13.96722
15.66574
14.62742
14.73602
14.31979
14.79703
13.79646
13.42151
14.20226
13.57404
13.87548
13.08527
14.22345
14.91750
13.24399
13.69718
15.75854
14.75025
14.30326
14.07991
12.97607
14.45765
13.86583
14.77072
14.06690
13.94970
13.89167
14.67327
14.61633
14.96876
14.20160
14.15624
14.34712
14.95348
14.12289
13.20333
13.78286
13.36216
14.36484
14.31880
14.82620
14.14507
14.00327
13.37218
13.84534
13.95570
13.52367
14.04066
13.92517


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_VEL2_K1.txt <==
2.58018
1.63021
1.29720
1.75885
1.41028
1.94159
1.66317
2.17148
1.36673
1.72861
1.93171
1.47129
1.57112
1.21599
1.88147
1.67546
1.29109
1.93761
1.32333
1.69777
1.69785
1.70910
1.60201
1.60934
1.86803
1.71326
1.39982
1.33890
1.72064
1.74190
2.01896
1.35025
1.46811
1.88196
1.34153
1.44801
1.48315
1.84089
2.15828
1.48149
1.85451
1.80843
1.56268
1.70161
1.29375
1.70259
1.58485
1.29570
1.50260
1.89013
1.44516
1.59621
1.54889
1.46315
1.93203
1.92167
1.45363
1.32715
1.53554
1.51554
1.27387
1.70587
1.32806
1.44434
1.61022
1.89949
1.16341
1.69052
1.89874
1.79381
1.31806
1.81558
1.58895
1.61272
1.52761
1.62735
1.73440
1.48204
1.92960
1.22293
2.30605
1.64591
1.42718
1.36308
1.51823
1.53028
1.34329
1.15069
1.40131
1.46972
1.82228
1.34144
1.71320
2.15742
1.11206
1.57731
1.52483
1.35764
2.58482
1.21998


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_VEL2_K2.txt <==
2.58018
1.63021
1.29720
1.75885
1.41028
1.94159
1.66317
2.17148
1.36673
1.72861
1.93171
1.47129
1.57112
1.21599
1.88147
1.67546
1.29109
1.93761
1.32333
1.69777
1.69785
1.70910
1.60201
1.60934
1.86803
1.71326
1.39982
1.33890
1.72064
1.74190
2.01896
1.35025
1.46811
1.88196
1.34153
1.44801
1.48315
1.84089
2.15828
1.48149
1.85451
1.80843
1.56268
1.70161
1.29375
1.70259
1.58485
1.29570
1.50260
1.89013
1.44516
1.59621
1.54889
1.46315
1.93203
1.92167
1.45363
1.32715
1.53554
1.51554
1.27387
1.70587
1.32806
1.44434
1.61022
1.89949
1.16341
1.69052
1.89874
1.79381
1.31806
1.81558
1.58895
1.61272
1.52761
1.62735
1.73440
1.48204
1.92960
1.22293
2.30605
1.64591
1.42718
1.36308
1.51823
1.53028
1.34329
1.15069
1.40131
1.46972
1.82228
1.34144
1.71320
2.15742
1.11206
1.57731
1.52483
1.35764
2.58482
1.21998


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_VEL3_K1.txt <==
2.58010
1.64427
1.26159
1.74995
1.43391
1.91004
1.67395
2.12743
1.38546
1.74170
1.86765
1.48659
1.55672
1.21688
1.83108
1.67471
1.31398
1.88324
1.29443
1.70402
1.75771
1.72847
1.64092
1.51324
1.85520
1.67428
1.37559
1.42778
1.62377
1.74781
1.99183
1.33578
1.51233
1.80901
1.35770
1.44549
1.39573
1.73946
2.20467
1.45354
1.92211
1.77871
1.49645
1.70892
1.34459
1.75624
1.58323
1.26657
1.56341
1.78395
1.44454
1.57824
1.58174
1.50598
1.90002
1.95971
1.40977
1.32377
1.50150
1.57586
1.27398
1.69808
1.34251
1.43507
1.55984
1.91996
1.18701
1.62970
1.93850
1.77701
1.36306
1.81790
1.53141
1.62115
1.53585
1.58060
1.78144
1.50231
1.97592
1.24838
2.33403
1.66168
1.44657
1.30325
1.49607
1.47905
1.35317
1.14172
1.31944
1.52485
1.82098
1.38470
1.74195
2.14568
1.13300
1.53010
1.50219
1.33253
2.57026
1.27140


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_VEL3_K2.txt <==
2.58010
1.64427
1.26159
1.74995
1.43391
1.91004
1.67395
2.12743
1.38546
1.74170
1.86765
1.48659
1.55672
1.21688
1.83108
1.67471
1.31398
1.88324
1.29443
1.70402
1.75771
1.72847
1.64092
1.51324
1.85520
1.67428
1.37559
1.42778
1.62377
1.74781
1.99183
1.33578
1.51233
1.80901
1.35770
1.44549
1.39573
1.73946
2.20467
1.45354
1.92211
1.77871
1.49645
1.70892
1.34459
1.75624
1.58323
1.26657
1.56341
1.78395
1.44454
1.57824
1.58174
1.50598
1.90002
1.95971
1.40977
1.32377
1.50150
1.57586
1.27398
1.69808
1.34251
1.43507
1.55984
1.91996
1.18701
1.62970
1.93850
1.77701
1.36306
1.81790
1.53141
1.62115
1.53585
1.58060
1.78144
1.50231
1.97592
1.24838
2.33403
1.66168
1.44657
1.30325
1.49607
1.47905
1.35317
1.14172
1.31944
1.52485
1.82098
1.38470
1.74195
2.14568
1.13300
1.53010
1.50219
1.33253
2.57026
1.27140


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_VEL4_K1.txt <==
2.58058
1.64371
1.26155
1.75010
1.43408
1.91071
1.67404
2.12669
1.38481
1.74179
1.86717
1.48666
1.55680
1.21670
1.83048
1.67460
1.31255
1.88318
1.29447
1.70404
1.75802
1.72785
1.64020
1.51261
1.85534
1.67403
1.37554
1.42899
1.62400
1.74842
1.99222
1.33583
1.51243
1.80808
1.35774
1.44553
1.39546
1.73908
2.20558
1.45369
1.92257
1.77865
1.49651
1.70934
1.34459
1.75608
1.58332
1.26643
1.56329
1.78316
1.44442
1.57804
1.58145
1.50586
1.90039
1.95985
1.40927
1.32496
1.50179
1.57290
1.27406
1.69756
1.34242
1.43420
1.55994
1.91989
1.18705
1.62776
1.93844
1.77630
1.36070
1.81873
1.53143
1.62030
1.53490
1.58039
1.78080
1.50225
1.97490
1.24769
2.33489
1.66144
1.44659
1.30377
1.49522
1.47942
1.35339
1.14161
1.31910
1.52386
1.82111
1.38477
1.74108
2.14521
1.13296
1.52987
1.50217
1.33252
2.57029
1.27040


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_VEL4_K2.txt <==
2.58058
1.64371
1.26155
1.75010
1.43408
1.91071
1.67404
2.12669
1.38481
1.74179
1.86717
1.48666
1.55680
1.21670
1.83048
1.67460
1.31255
1.88318
1.29447
1.70404
1.75802
1.72785
1.64020
1.51261
1.85534
1.67403
1.37554
1.42899
1.62400
1.74842
1.99222
1.33583
1.51243
1.80808
1.35774
1.44553
1.39546
1.73908
2.20558
1.45369
1.92257
1.77865
1.49651
1.70934
1.34459
1.75608
1.58332
1.26643
1.56329
1.78316
1.44442
1.57804
1.58145
1.50586
1.90039
1.95985
1.40927
1.32496
1.50179
1.57290
1.27406
1.69756
1.34242
1.43420
1.55994
1.91989
1.18705
1.62776
1.93844
1.77630
1.36070
1.81873
1.53143
1.62030
1.53490
1.58039
1.78080
1.50225
1.97490
1.24769
2.33489
1.66144
1.44659
1.30377
1.49522
1.47942
1.35339
1.14161
1.31910
1.52386
1.82111
1.38477
1.74108
2.14521
1.13296
1.52987
1.50217
1.33252
2.57029
1.27040


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_VEL5_K1.txt <==
2.58058
1.64371
1.26155
1.75010
1.43409
1.91070
1.67405
2.12668
1.38481
1.74179
1.86716
1.48666
1.55680
1.21670
1.83047
1.67461
1.31256
1.88317
1.29447
1.70404
1.75802
1.72785
1.64021
1.51260
1.85534
1.67403
1.37554
1.42902
1.62401
1.74842
1.99222
1.33583
1.51243
1.80807
1.35774
1.44553
1.39546
1.73908
2.20559
1.45369
1.92258
1.77865
1.49651
1.70934
1.34460
1.75609
1.58333
1.26643
1.56329
1.78316
1.44443
1.57804
1.58146
1.50586
1.90039
1.95985
1.40927
1.32496
1.50179
1.57291
1.27407
1.69756
1.34242
1.43421
1.55994
1.91989
1.18706
1.62776
1.93845
1.77630
1.36070
1.81874
1.53143
1.62031
1.53491
1.58038
1.78081
1.50225
1.97491
1.24769
2.33490
1.66144
1.44659
1.30376
1.49523
1.47942
1.35339
1.14161
1.31909
1.52387
1.82112
1.38477
1.74109
2.14521
1.13296
1.52986
1.50217
1.33252
2.57029
1.27041


==> fig/COORDINATED_TURN_BOXPLOT_RMSE_VEL5_K2.txt <==
2.58058
1.64371
1.26155
1.75010
1.43409
1.91070
1.67405
2.12668
1.38481
1.74179
1.86716
1.48666
1.55680
1.21670
1.83047
1.67461
1.31256
1.88317
1.29447
1.70404
1.75802
1.72785
1.64021
1.51260
1.85534
1.67403
1.37554
1.42902
1.62401
1.74842
1.99222
1.33583
1.51243
1.80807
1.35774
1.44553
1.39546
1.73908
2.20559
1.45369
1.92258
1.77865
1.49651
1.70934
1.34460
1.75609
1.58333
1.26643
1.56329
1.78316
1.44443
1.57804
1.58146
1.50586
1.90039
1.95985
1.40927
1.32496
1.50179
1.57291
1.27407
1.69756
1.34242
1.43421
1.55994
1.91989
1.18706
1.62776
1.93845
1.77630
1.36070
1.81874
1.53143
1.62031
1.53491
1.58038
1.78081
1.50225
1.97491
1.24769
2.33490
1.66144
1.44659
1.30376
1.49523
1.47942
1.35339
1.14161
1.31909
1.52387
1.82112
1.38477
1.74109
2.14521
1.13296
1.52986
1.50217
1.33252
2.57029
1.27041


==> fig/REENTRY_BOXPLOT_RMSE_PAR1.txt <==
0.01004
0.01229
0.00330
0.01658
0.01609
0.06366
0.00341
0.00494
0.03155
0.02164
0.00454
0.04020
0.01413
0.01196
0.03910
0.01834
0.00110
0.00882
0.00424
0.02995
0.00982
0.01504
0.03455
0.01217
0.10568
0.00658
0.01477
0.00894
0.00094
0.02304
0.00996
0.02857
0.04859
0.01355
0.01357
0.00567
0.01335
0.03552
0.02794
0.02121
0.01221
0.01875
0.01396
0.00900
0.00631
0.00027
0.05800
0.01181
0.02609
0.02799
0.07185
0.01306
0.02444
0.01742
0.02327
0.01837
0.02832
0.00713
0.00320
0.02824
0.03616
0.00557
0.00580
0.02937
0.00129
0.00673
0.00376
0.05085
0.16576
0.02074
0.01352
0.03320
0.04606
0.00354
0.01989
0.00066
0.04571
0.01460
0.01133
0.03201
0.00321
0.01629
0.02974
0.00291
0.02345
0.01354
0.01404
0.00902
0.01275
0.01185
0.03640
0.00067
0.02452
0.03374
0.00434
0.00495
0.01779
0.02285
0.02216
0.00358


==> fig/REENTRY_BOXPLOT_RMSE_PAR2.txt <==
0.01397
0.00154
0.00260
0.02129
0.01912
0.00880
0.00602
0.01287
0.01621
0.01577
0.00729
0.01304
0.01825
0.00687
0.02257
0.03100
0.02032
0.00288
0.00225
0.03444
0.02657
0.00078
0.02206
0.00243
0.01153
0.01113
0.01762
0.01456
0.00606
0.00266
0.01682
0.02145
0.01855
0.00108
0.02311
0.00146
0.00806
0.02123
0.00126
0.01130
0.00748
0.02812
0.00035
0.01068
0.00071
0.00843
0.01362
0.01017
0.00762
0.02127
0.03764
0.02089
0.01710
0.02749
0.02133
0.02150
0.02994
0.04401
0.02651
0.00461
0.00164
0.00137
0.01071
0.01807
0.00777
0.00262
0.02001
0.00228
0.01974
0.01341
0.00313
0.02223
0.02297
0.01677
0.02016
0.00779
0.06010
0.00929
0.01634
0.00572
0.00810
0.00120
0.00087
0.00066
0.01987
0.01210
0.00371
0.01846
0.02353
0.00648
0.02421
0.00702
0.01528
0.01660
0.00275
0.01227
0.01514
0.01182
0.02208
0.00241


==> fig/REENTRY_BOXPLOT_RMSE_PAR3.txt <==
0.01398
0.00162
0.00257
0.02125
0.01911
0.00841
0.00600
0.01295
0.01623
0.01578
0.00731
0.01292
0.01824
0.00685
0.02253
0.03093
0.02032
0.00290
0.00238
0.03444
0.02673
0.00086
0.02206
0.00245
0.01290
0.01111
0.01759
0.01462
0.00606
0.00280
0.01684
0.02144
0.01833
0.00111
0.02295
0.00149
0.00806
0.02123
0.00112
0.01121
0.00746
0.02807
0.00035
0.01070
0.00069
0.00844
0.01345
0.01020
0.00769
0.02128
0.03743
0.02096
0.01707
0.02747
0.02135
0.02149
0.02992
0.04441
0.02670
0.00473
0.00188
0.00131
0.01071
0.01815
0.00774
0.00264
0.01995
0.00218
0.01700
0.01342
0.00309
0.02284
0.02289
0.01678
0.02015
0.00777
0.06008
0.00929
0.01636
0.00566
0.00806
0.00123
0.00101
0.00067
0.01989
0.01210
0.00372
0.01848
0.02357
0.00648
0.02415
0.00702
0.01528
0.01681
0.00276
0.01229
0.01513
0.01179
0.02207
0.00237


==> fig/REENTRY_BOXPLOT_RMSE_PAR4.txt <==
0.01399
0.00163
0.00257
0.02126
0.01911
0.00839
0.00600
0.01296
0.01623
0.01578
0.00731
0.01291
0.01824
0.00685
0.02252
0.03094
0.02033
0.00290
0.00238
0.03444
0.02674
0.00086
0.02206
0.00244
0.01294
0.01112
0.01759
0.01463
0.00606
0.00281
0.01684
0.02144
0.01832
0.00111
0.02296
0.00150
0.00806
0.02123
0.00111
0.01122
0.00746
0.02807
0.00036
0.01070
0.00070
0.00845
0.01343
0.01020
0.00768
0.02128
0.03742
0.02096
0.01707
0.02747
0.02135
0.02149
0.02992
0.04444
0.02671
0.00474
0.00189
0.00131
0.01071
0.01814
0.00775
0.00264
0.01996
0.00216
0.01695
0.01341
0.00310
0.02286
0.02288
0.01678
0.02015
0.00777
0.06009
0.00929
0.01636
0.00565
0.00806
0.00123
0.00102
0.00067
0.01989
0.01210
0.00371
0.01848
0.02357
0.00648
0.02415
0.00702
0.01527
0.01683
0.00276
0.01230
0.01513
0.01179
0.02207
0.00237


==> fig/REENTRY_BOXPLOT_RMSE_PAR5.txt <==
0.01399
0.00163
0.00257
0.02126
0.01911
0.00839
0.00600
0.01296
0.01623
0.01578
0.00731
0.01291
0.01824
0.00685
0.02252
0.03094
0.02033
0.00290
0.00238
0.03444
0.02674
0.00086
0.02206
0.00244
0.01294
0.01112
0.01759
0.01463
0.00606
0.00281
0.01684
0.02144
0.01832
0.00111
0.02296
0.00150
0.00806
0.02123
0.00111
0.01122
0.00746
0.02807
0.00036
0.01070
0.00070
0.00845
0.01343
0.01020
0.00768
0.02128
0.03742
0.02096
0.01707
0.02747
0.02135
0.02149
0.02992
0.04444
0.02671
0.00474
0.00189
0.00131
0.01071
0.01814
0.00775
0.00264
0.01996
0.00216
0.01694
0.01341
0.00310
0.02286
0.02288
0.01678
0.02015
0.00777
0.06009
0.00929
0.01636
0.00565
0.00806
0.00123
0.00102
0.00067
0.01989
0.01210
0.00371
0.01848
0.02357
0.00648
0.02415
0.00702
0.01527
0.01683
0.00276
0.01230
0.01513
0.01179
0.02207
0.00237


==> fig/REENTRY_BOXPLOT_RMSE_PARVB.txt <==
0.01089
0.00174
0.00622
0.02525
0.01786
0.00635
0.00448
0.01415
0.01731
0.01524
0.01129
0.01143
0.01665
0.00663
0.01952
0.03189
0.01978
0.01116
0.00624
0.03427
0.03092
0.00273
0.02375
0.00311
0.00079
0.01119
0.01767
0.01624
0.00591
0.00503
0.01885
0.01709
0.01675
0.00107
0.01030
0.00229
0.00893
0.02011
0.00188
0.00674
0.00419
0.03124
0.00091
0.01643
0.00098
0.01163
0.01088
0.01501
0.00808
0.02083
0.03671
0.01740
0.01626
0.02697
0.02205
0.01762
0.03269
0.04881
0.02576
0.00527
0.00422
0.00515
0.01069
0.02430
0.00690
0.00349
0.02272
0.00033
0.01905
0.01352
0.00503
0.02379
0.01769
0.01779
0.01809
0.00432
0.06525
0.01323
0.01990
0.00134
0.00231
0.00404
0.00359
0.00083
0.01999
0.01246
0.00311
0.02097
0.02847
0.00742
0.02345
0.01074
0.01625
0.01463
0.00674
0.01131
0.01573
0.00979
0.02339
0.00387


==> fig/REENTRY_BOXPLOT_RMSE_POS1.txt <==
0.13497
0.42497
0.21331
0.20045
0.34922
0.52841
0.40390
0.24840
0.36902
0.58858
0.35026
0.48512
0.19512
0.25678
0.28453
0.33681
0.14485
0.15331
0.32828
0.28659
0.26335
0.25337
0.37520
0.22137
1.32202
0.17433
0.24671
0.26704
0.29791
0.37948
0.21808
0.24152
0.72965
0.18862
0.17378
0.11302
0.19294
0.45795
0.32939
0.41863
0.22639
0.49140
0.69235
0.49220
0.29085
0.14106
0.82830
0.16082
0.34897
0.43425
0.63466
0.22644
0.36827
0.26215
0.35355
0.18276
0.32826
0.12640
0.19963
0.68338
0.40924
0.47663
0.51281
0.35056
0.33516
0.29900
0.26769
0.66641
1.85048
0.19381
0.41025
0.79014
0.93340
0.17444
0.28942
0.29988
0.30988
0.37416
0.32480
0.37715
0.22071
0.39748
0.27979
0.26483
0.39345
0.24072
0.29108
0.16722
0.21374
0.21276
0.49092
0.52158
0.44531
0.31911
0.13845
0.38782
0.24453
0.37736
0.24377
0.39262


==> fig/REENTRY_BOXPLOT_RMSE_POS2.txt <==
0.26000
0.29399
0.22240
0.23116
0.36919
0.27459
0.37243
0.15360
0.23302
0.51645
0.38049
0.19342
0.22275
0.23763
0.28704
0.45010
0.34874
0.21460
0.24660
0.34916
0.24390
0.30422
0.26968
0.21630
0.23414
0.15803
0.25591
0.30784
0.27802
0.57574
0.20167
0.21543
0.44296
0.14229
0.21515
0.11902
0.19306
0.33257
0.10890
0.13342
0.20361
0.56374
0.54398
0.46180
0.24259
0.13104
0.37879
0.21017
0.17676
0.39585
0.37184
0.29802
0.29681
0.34650
0.33330
0.18754
0.31596
0.60159
0.42727
0.35423
0.13983
0.45280
0.54760
0.22255
0.28845
0.26251
0.30704
0.16763
0.19634
0.15885
0.37706
0.33219
0.74411
0.27871
0.31058
0.38785
0.39389
0.41344
0.32673
0.16889
0.26074
0.20858
0.35696
0.23705
0.36511
0.24033
0.25414
0.21936
0.23510
0.19565
0.37038
0.54324
0.35087
0.32681
0.10021
0.21117
0.22060
0.26669
0.24111
0.34819


==> fig/REENTRY_BOXPLOT_RMSE_POS3.txt <==
0.25911
0.29331
0.22323
0.23069
0.36938
0.27642
0.37349
0.15526
0.23301
0.51668
0.38063
0.19310
0.22237
0.23773
0.28574
0.44996
0.34854
0.21396
0.24370
0.34885
0.24436
0.30441
0.26954
0.21634
0.23693
0.15813
0.25615
0.30900
0.27797
0.57786
0.20251
0.21518
0.44123
0.14209
0.21372
0.11914
0.19305
0.33255
0.10875
0.13278
0.20357
0.56348
0.54408
0.46150
0.24263
0.13105
0.37844
0.20968
0.17757
0.39676
0.37218
0.29836
0.29657
0.34605
0.33347
0.18757
0.31652
0.60137
0.42743
0.35461
0.14096
0.45503
0.54888
0.22353
0.28933
0.26250
0.30693
0.16568
0.18511
0.15837
0.37833
0.33221
0.74263
0.27828
0.31041
0.38698
0.39334
0.41309
0.32671
0.16816
0.25864
0.20914
0.35741
0.23688
0.36578
0.24037
0.25442
0.21989
0.23462
0.19586
0.37018
0.54336
0.35101
0.32647
0.10022
0.21136
0.22038
0.26660
0.24107
0.34834


==> fig/REENTRY_BOXPLOT_RMSE_POS4.txt <==
0.25961
0.29322
0.22316
0.23069
0.36937
0.27649
0.37336
0.15534
0.23294
0.51664
0.38075
0.19302
0.22235
0.23775
0.28567
0.44998
0.34862
0.21402
0.24320
0.34891
0.24443
0.30448
0.26949
0.21633
0.23718
0.15812
0.25613
0.30914
0.27793
0.57794
0.20256
0.21514
0.44106
0.14213
0.21375
0.11915
0.19307
0.33251
0.10867
0.13279
0.20357
0.56349
0.54403
0.46137
0.24261
0.13106
0.37831
0.20977
0.17756
0.39680
0.37214
0.29837
0.29653
0.34610
0.33346
0.18758
0.31645
0.60171
0.42753
0.35448
0.14103
0.45510
0.54884
0.22347
0.28929
0.26249
0.30702
0.16546
0.18470
0.15833
0.37843
0.33232
0.74261
0.27835
0.31046
0.38707
0.39341
0.41313
0.32667
0.16812
0.25893
0.20903
0.35741
0.23687
0.36579
0.24036
0.25444
0.21987
0.23467
0.19585
0.37012
0.54333
0.35097
0.32657
0.10020
0.21130
0.22036
0.26655
0.24107
0.34833


==> fig/REENTRY_BOXPLOT_RMSE_POS5.txt <==
0.25960
0.29322
0.22316
0.23069
0.36937
0.27649
0.37336
0.15535
0.23294
0.51664
0.38075
0.19302
0.22235
0.23775
0.28566
0.44998
0.34862
0.21402
0.24317
0.34891
0.24443
0.30448
0.26949
0.21633
0.23718
0.15812
0.25613
0.30914
0.27793
0.57795
0.20256
0.21514
0.44106
0.14213
0.21374
0.11915
0.19308
0.33251
0.10866
0.13279
0.20357
0.56349
0.54403
0.46137
0.24261
0.13106
0.37831
0.20977
0.17756
0.39680
0.37214
0.29838
0.29653
0.34610
0.33346
0.18758
0.31645
0.60170
0.42753
0.35448
0.14103
0.45511
0.54885
0.22347
0.28929
0.26249
0.30702
0.16545
0.18469
0.15833
0.37843
0.33232
0.74260
0.27835
0.31046
0.38707
0.39341
0.41313
0.32667
0.16812
0.25891
0.20903
0.35742
0.23687
0.36580
0.24036
0.25444
0.21987
0.23467
0.19585
0.37012
0.54333
0.35097
0.32656
0.10020
0.21131
0.22036
0.26655
0.24107
0.34833


==> fig/REENTRY_BOXPLOT_RMSE_POSVB.txt <==
0.21064
0.26812
0.26979
0.28485
0.37484
0.30975
0.37482
0.14275
0.23814
0.48740
0.33424
0.16106
0.22762
0.21992
0.32823
0.47855
0.35886
0.16026
0.30095
0.33722
0.28879
0.33590
0.28160
0.21316
0.22853
0.15438
0.26192
0.32599
0.28008
0.61336
0.17698
0.23938
0.42234
0.14694
0.16931
0.12715
0.19883
0.32062
0.12164
0.12705
0.16588
0.61441
0.51806
0.57384
0.22514
0.15881
0.33477
0.16788
0.16927
0.36736
0.37610
0.28311
0.28334
0.34816
0.31685
0.18190
0.35810
0.67095
0.43798
0.34443
0.16540
0.42912
0.56384
0.27481
0.27480
0.26170
0.31626
0.13786
0.19621
0.17250
0.35842
0.31361
0.66805
0.30024
0.30101
0.37364
0.42599
0.41419
0.36896
0.15322
0.28137
0.17040
0.40164
0.23767
0.34213
0.25074
0.23792
0.24609
0.24025
0.18931
0.35776
0.58404
0.33132
0.32522
0.10752
0.20396
0.22351
0.24269
0.25288
0.38897


==> fig/REENTRY_BOXPLOT_RMSE_VEL1.txt <==
0.01055
0.01330
0.01000
0.01142
0.01323
0.01828
0.01280
0.01204
0.01253
0.01079
0.01048
0.01468
0.01230
0.01060
0.01611
0.01160
0.01149
0.01095
0.01256
0.01239
0.01173
0.01237
0.01474
0.01402
0.02520
0.01195
0.01119
0.01395
0.01264
0.01477
0.01353
0.01244
0.01897
0.01005
0.01004
0.00985
0.01170
0.01573
0.01152
0.01172
0.01280
0.01124
0.01005
0.01208
0.01150
0.01188
0.01509
0.01075
0.01277
0.01382
0.02065
0.01130
0.01353
0.01311
0.01254
0.01294
0.01055
0.01129
0.01227
0.01786
0.01441
0.01381
0.01234
0.01361
0.01450
0.01160
0.01334
0.01288
0.03611
0.01074
0.01174
0.01287
0.01469
0.01245
0.01059
0.01359
0.01631
0.01300
0.01516
0.01414
0.01020
0.01268
0.01306
0.01305
0.01202
0.01380
0.01318
0.01171
0.01172
0.01300
0.01537
0.01643
0.01254
0.01277
0.01093
0.01114
0.01219
0.01446
0.01370
0.01101


==> fig/REENTRY_BOXPLOT_RMSE_VEL2.txt <==
0.01045
0.01340
0.00962
0.01193
0.01321
0.01141
0.01233
0.01264
0.01085
0.01031
0.01080
0.01199
0.01255
0.01061
0.01474
0.01217
0.01266
0.01104
0.01258
0.01275
0.01352
0.01112
0.01353
0.01430
0.01061
0.01208
0.01139
0.01442
0.01272
0.01368
0.01389
0.01168
0.01536
0.00977
0.01001
0.00997
0.01158
0.01401
0.00974
0.01100
0.01277
0.01198
0.00961
0.01181
0.01144
0.01165
0.01012
0.01099
0.01129
0.01340
0.01592
0.01174
0.01299
0.01384
0.01244
0.01328
0.01070
0.01408
0.01331
0.01542
0.01072
0.01401
0.01243
0.01261
0.01466
0.01151
0.01462
0.00895
0.01225
0.00982
0.01200
0.01321
0.01295
0.01275
0.01053
0.01370
0.01828
0.01273
0.01517
0.01084
0.01056
0.01234
0.01070
0.01319
0.01175
0.01361
0.01328
0.01280
0.01288
0.01279
0.01418
0.01619
0.01228
0.01015
0.01074
0.01155
0.01190
0.01378
0.01365
0.01111


==> fig/REENTRY_BOXPLOT_RMSE_VEL3.txt <==
0.01046
0.01339
0.00962
0.01193
0.01321
0.01142
0.01234
0.01265
0.01084
0.01031
0.01080
0.01198
0.01255
0.01062
0.01475
0.01216
0.01266
0.01103
0.01260
0.01275
0.01352
0.01111
0.01352
0.01430
0.01062
0.01208
0.01138
0.01443
0.01271
0.01367
0.01389
0.01168
0.01535
0.00977
0.01001
0.00997
0.01158
0.01401
0.00974
0.01100
0.01277
0.01197
0.00962
0.01181
0.01144
0.01165
0.01014
0.01099
0.01130
0.01341
0.01590
0.01174
0.01299
0.01383
0.01245
0.01328
0.01069
0.01411
0.01332
0.01543
0.01072
0.01403
0.01244
0.01263
0.01466
0.01151
0.01462
0.00894
0.01234
0.00982
0.01200
0.01326
0.01294
0.01274
0.01053
0.01370
0.01826
0.01273
0.01517
0.01081
0.01054
0.01234
0.01070
0.01320
0.01175
0.01361
0.01327
0.01279
0.01288
0.01279
0.01418
0.01619
0.01228
0.01016
0.01074
0.01155
0.01190
0.01379
0.01365
0.01111


==> fig/REENTRY_BOXPLOT_RMSE_VEL4.txt <==
0.01046
0.01339
0.00962
0.01193
0.01321
0.01142
0.01234
0.01265
0.01084
0.01031
0.01080
0.01198
0.01255
0.01062
0.01475
0.01216
0.01266
0.01103
0.01260
0.01275
0.01352
0.01112
0.01352
0.01430
0.01063
0.01208
0.01138
0.01443
0.01271
0.01367
0.01389
0.01168
0.01535
0.00977
0.01001
0.00997
0.01158
0.01401
0.00974
0.01100
0.01277
0.01197
0.00962
0.01181
0.01144
0.01165
0.01014
0.01099
0.01130
0.01341
0.01590
0.01174
0.01299
0.01383
0.01245
0.01328
0.01069
0.01411
0.01332
0.01543
0.01072
0.01403
0.01244
0.01263
0.01466
0.01151
0.01462
0.00894
0.01234
0.00982
0.01201
0.01327
0.01294
0.01274
0.01053
0.01370
0.01827
0.01273
0.01517
0.01081
0.01055
0.01234
0.01070
0.01320
0.01175
0.01361
0.01327
0.01279
0.01288
0.01279
0.01418
0.01619
0.01228
0.01016
0.01074
0.01155
0.01190
0.01379
0.01365
0.01111


==> fig/REENTRY_BOXPLOT_RMSE_VEL5.txt <==
0.01046
0.01339
0.00962
0.01193
0.01321
0.01142
0.01234
0.01265
0.01084
0.01031
0.01080
0.01198
0.01255
0.01062
0.01475
0.01216
0.01266
0.01103
0.01260
0.01275
0.01352
0.01112
0.01352
0.01430
0.01063
0.01208
0.01138
0.01443
0.01271
0.01367
0.01389
0.01168
0.01535
0.00977
0.01001
0.00997
0.01158
0.01401
0.00974
0.01100
0.01277
0.01197
0.00962
0.01181
0.01144
0.01165
0.01014
0.01099
0.01130
0.01341
0.01590
0.01174
0.01299
0.01383
0.01245
0.01328
0.01069
0.01411
0.01332
0.01543
0.01072
0.01403
0.01244
0.01263
0.01466
0.01151
0.01462
0.00894
0.01234
0.00982
0.01201
0.01327
0.01294
0.01274
0.01053
0.01370
0.01827
0.01273
0.01517
0.01081
0.01055
0.01234
0.01070
0.01320
0.01175
0.01361
0.01327
0.01279
0.01288
0.01279
0.01418
0.01619
0.01228
0.01016
0.01074
0.01155
0.01190
0.01379
0.01365
0.01111


==> fig/REENTRY_BOXPLOT_RMSE_VELVB.txt <==
0.01038
0.01329
0.00961
0.01226
0.01316
0.01138
0.01241
0.01267
0.01099
0.01021
0.01090
0.01192
0.01244
0.01057
0.01471
0.01225
0.01258
0.01114
0.01266
0.01291
0.01387
0.01108
0.01375
0.01421
0.01035
0.01205
0.01138
0.01450
0.01270
0.01371
0.01396
0.01143
0.01527
0.00977
0.00981
0.00998
0.01169
0.01396
0.00974
0.01079
0.01272
0.01232
0.00951
0.01231
0.01142
0.01172
0.01001
0.01106
0.01135
0.01338
0.01588
0.01146
0.01294
0.01376
0.01233
0.01281
0.01101
0.01466
0.01321
0.01539
0.01069
0.01312
0.01248
0.01308
0.01456
0.01152
0.01477
0.00895
0.01251
0.00993
0.01202
0.01324
0.01261
0.01279
0.01034
0.01371
0.01889
0.01296
0.01525
0.01049
0.01030
0.01239
0.01077
0.01318
0.01171
0.01370
0.01322
0.01302
0.01328
0.01279
0.01414
0.01622
0.01213
0.01007
0.01075
0.01144
0.01200
0.01371
0.01372
0.01095


==> fig/REENTRY_CHI2STATS.txt <==
t lb ub 0 1 2 3 4 VB
0.00000 4.38019 5.61981 6.47900 4.38649 4.38056 4.38062 4.38062 4.58076
0.10000 4.38019 5.61981 6.68832 4.34347 4.33734 4.33740 4.33740 4.67356
0.20000 4.38019 5.61981 7.00150 4.51411 4.50725 4.50731 4.50731 4.82838
0.30000 4.38019 5.61981 7.45085 4.82079 4.81398 4.81405 4.81404 5.08449
0.40000 4.38019 5.61981 7.61031 4.88939 4.88246 4.88252 4.88252 5.11811
0.50000 4.38019 5.61981 7.50473 4.76680 4.75979 4.75986 4.75985 4.92699
0.60000 4.38019 5.61981 7.70310 4.97998 4.97308 4.97315 4.97314 5.12797
0.70000 4.38019 5.61981 7.54969 4.80794 4.80068 4.80074 4.80074 4.95863
0.80000 4.38019 5.61981 7.61637 4.84437 4.83697 4.83703 4.83703 4.99843
0.90000 4.38019 5.61981 7.96508 5.14881 5.14128 5.14134 5.14134 5.30210
1.00000 4.38019 5.61981 7.80056 4.97873 4.97169 4.97175 4.97175 5.14686
1.10000 4.38019 5.61981 7.76845 4.92306 4.91586 4.91592 4.91592 5.09254
1.20000 4.38019 5.61981 7.95734 5.11100 5.10363 5.10369 5.10369 5.28247
1.30000 4.38019 5.61981 7.63660 4.80707 4.79982 4.79988 4.79988 4.97822
1.40000 4.38019 5.61981 7.72915 4.85994 4.85199 4.85205 4.85205 5.02917
1.50000 4.38019 5.61981 7.58271 4.69429 4.68662 4.68669 4.68668 4.84060
1.60000 4.38019 5.61981 7.73735 4.81540 4.80779 4.80785 4.80784 4.94468
1.70000 4.38019 5.61981 7.79906 4.91931 4.91219 4.91225 4.91225 5.02480
1.80000 4.38019 5.61981 7.60201 4.70021 4.69334 4.69340 4.69340 4.80904
1.90000 4.38019 5.61981 7.54934 4.57879 4.57181 4.57188 4.57187 4.66060
2.00000 4.38019 5.61981 7.65098 4.67603 4.66897 4.66903 4.66902 4.76055
2.10000 4.38019 5.61981 7.58102 4.53805 4.53072 4.53078 4.53077 4.62048
2.20000 4.38019 5.61981 7.52101 4.46309 4.45570 4.45576 4.45576 4.54030
2.30000 4.38019 5.61981 7.32973 4.32468 4.31742 4.31749 4.31748 4.42329
2.40000 4.38019 5.61981 7.43591 4.40500 4.39726 4.39732 4.39732 4.52751
2.50000 4.38019 5.61981 7.48394 4.47476 4.46722 4.46728 4.46727 4.56569
2.60000 4.38019 5.61981 7.58622 4.55582 4.54889 4.54895 4.54895 4.64516
2.70000 4.38019 5.61981 7.62597 4.57540 4.56866 4.56872 4.56872 4.65660
2.80000 4.38019 5.61981 7.72082 4.55699 4.54967 4.54973 4.54972 4.64453
2.90000 4.38019 5.61981 7.60822 4.43974 4.43238 4.43244 4.43243 4.51269
3.00000 4.38019 5.61981 7.57057 4.39754 4.39035 4.39041 4.39041 4.46321
3.10000 4.38019 5.61981 7.60178 4.51397 4.50738 4.50744 4.50744 4.58897
3.20000 4.38019 5.61981 7.64778 4.53863 4.53208 4.53214 4.53213 4.60380
3.30000 4.38019 5.61981 7.85947 4.65149 4.64487 4.64493 4.64492 4.72231
3.40000 4.38019 5.61981 7.98239 4.78480 4.77795 4.77801 4.77801 4.86522
3.50000 4.38019 5.61981 8.14432 4.97404 4.96692 4.96698 4.96697 5.07146
3.60000 4.38019 5.61981 8.10011 4.91180 4.90478 4.90484 4.90484 4.99472
3.70000 4.38019 5.61981 8.01252 4.89914 4.89243 4.89249 4.89248 4.98204
3.80000 4.38019 5.61981 8.02931 4.87501 4.86838 4.86843 4.86843 4.95774
3.90000 4.38019 5.61981 8.12888 4.88183 4.87558 4.87564 4.87564 4.96128
4.00000 4.38019 5.61981 8.12629 4.77706 4.77104 4.77110 4.77110 4.82633
4.10000 4.38019 5.61981 7.90365 4.58379 4.57774 4.57781 4.57780 4.63178
4.20000 4.38019 5.61981 8.17943 4.66474 4.65908 4.65915 4.65914 4.71183
4.30000 4.38019 5.61981 8.18720 4.65528 4.65020 4.65026 4.65026 4.70534
4.40000 4.38019 5.61981 8.31742 4.76598 4.76082 4.76088 4.76087 4.82265
4.50000 4.38019 5.61981 8.17575 4.66315 4.65787 4.65794 4.65793 4.72441
4.60000 4.38019 5.61981 8.26713 4.60923 4.60399 4.60405 4.60405 4.66570
4.70000 4.38019 5.61981 8.24097 4.56870 4.56347 4.56353 4.56353 4.63092
4.80000 4.38019 5.61981 8.48826 4.62520 4.61988 4.61994 4.61994 4.68319
4.90000 4.38019 5.61981 8.64211 4.52943 4.52375 4.52381 4.52380 4.58400
5.00000 4.38019 5.61981 8.65911 4.32259 4.31734 4.31740 4.31740 4.38143
5.10000 4.38019 5.61981 8.87994 4.43996 4.43481 4.43487 4.43486 4.50321
5.20000 4.38019 5.61981 9.23117 4.56160 4.55609 4.55615 4.55615 4.63107
5.30000 4.38019 5.61981 9.42235 4.50773 4.50234 4.50240 4.50240 4.57594
5.40000 4.38019 5.61981 9.50824 4.56536 4.55983 4.55989 4.55989 4.62811
5.50000 4.38019 5.61981 9.53969 4.48590 4.48015 4.48022 4.48021 4.54849
5.60000 4.38019 5.61981 9.47601 4.46219 4.45663 4.45669 4.45669 4.52348
5.70000 4.38019 5.61981 9.42322 4.36805 4.36267 4.36273 4.36272 4.43083
5.80000 4.38019 5.61981 9.57105 4.31225 4.30695 4.30702 4.30701 4.37252
5.90000 4.38019 5.61981 9.60186 4.19307 4.18761 4.18768 4.18767 4.24978
6.00000 4.38019 5.61981 9.90591 4.21098 4.20529 4.20536 4.20535 4.26828
6.10000 4.38019 5.61981 9.98567 4.29592 4.29016 4.29022 4.29022 4.34661
6.20000 4.38019 5.61981 10.08235 4.35061 4.34482 4.34488 4.34488 4.39836
6.30000 4.38019 5.61981 9.86347 4.33750 4.33219 4.33225 4.33225 4.38775
6.40000 4.38019 5.61981 9.95139 4.39683 4.39194 4.39200 4.39200 4.44351
6.50000 4.38019 5.61981 10.02518 4.48422 4.47968 4.47975 4.47975 4.53401
6.60000 4.38019 5.61981 10.21379 4.54789 4.54339 4.54346 4.54346 4.59482
6.70000 4.38019 5.61981 10.19833 4.49385 4.48908 4.48915 4.48915 4.53918
6.80000 4.38019 5.61981 10.43083 4.52322 4.51867 4.51874 4.51873 4.56928
6.90000 4.38019 5.61981 10.86908 4.63491 4.63036 4.63043 4.63042 4.68308
7.00000 4.38019 5.61981 11.47026 4.69285 4.68867 4.68874 4.68873 4.73887
7.10000 4.38019 5.61981 10.98830 4.55904 4.55429 4.55435 4.55435 4.60970
7.20000 4.38019 5.61981 10.54495 4.51352 4.50903 4.50910 4.50909 4.56863
7.30000 4.38019 5.61981 10.01095 4.39965 4.39509 4.39516 4.39516 4.45691
7.40000 4.38019 5.61981 9.76175 4.32585 4.32076 4.32082 4.32082 4.37822
7.50000 4.38019 5.61981 9.70281 4.38420 4.37936 4.37942 4.37942 4.43410
7.60000 4.38019 5.61981 9.82588 4.55077 4.54634 4.54640 4.54640 4.60099
7.70000 4.38019 5.61981 9.73649 4.47115 4.46667 4.46673 4.46673 4.52080
7.80000 4.38019 5.61981 9.85849 4.45259 4.44762 4.44768 4.44768 4.49855
7.90000 4.38019 5.61981 10.15278 4.51948 4.51418 4.51424 4.51424 4.56346
8.00000 4.38019 5.61981 10.49621 4.59250 4.58696 4.58702 4.58702 4.63979
8.10000 4.38019 5.61981 10.11214 4.52292 4.51772 4.51779 4.51778 4.57176
8.20000 4.38019 5.61981 9.77807 4.33014 4.32473 4.32480 4.32479 4.37853
8.30000 4.38019 5.61981 9.55617 4.23267 4.22728 4.22734 4.22734 4.28195
8.40000 4.38019 5.61981 9.39842 4.25524 4.24966 4.24972 4.24972 4.30268
8.50000 4.38019 5.61981 9.35168 4.31596 4.31047 4.31053 4.31053 4.35731
8.60000 4.38019 5.61981 9.21117 4.32285 4.31755 4.31762 4.31761 4.36689
8.70000 4.38019 5.61981 9.26379 4.29620 4.29158 4.29164 4.29164 4.34354
8.80000 4.38019 5.61981 9.39274 4.43211 4.42785 4.42792 4.42791 4.47967
8.90000 4.38019 5.61981 9.23916 4.35792 4.35372 4.35379 4.35379 4.40737
9.00000 4.38019 5.61981 9.26841 4.35885 4.35475 4.35481 4.35481 4.40530
9.10000 4.38019 5.61981 9.09070 4.45677 4.45260 4.45266 4.45266 4.50309
9.20000 4.38019 5.61981 9.00311 4.45039 4.44661 4.44667 4.44667 4.49447
9.30000 4.38019 5.61981 8.87812 4.47761 4.47414 4.47421 4.47421 4.52234
9.40000 4.38019 5.61981 8.99375 4.61927 4.61602 4.61609 4.61608 4.66373
9.50000 4.38019 5.61981 8.98634 4.67891 4.67578 4.67584 4.67584 4.72625
9.60000 4.38019 5.61981 8.86031 4.66766 4.66436 4.66443 4.66442 4.71638
9.70000 4.38019 5.61981 8.80696 4.61411 4.61080 4.61087 4.61087 4.66268
9.80000 4.38019 5.61981 8.71935 4.55557 4.55211 4.55218 4.55217 4.60789
9.90000 4.38019 5.61981 8.93936 4.66703 4.66353 4.66360 4.66359 4.71649
10.00000 4.38019 5.61981 9.01441 4.73674 4.73316 4.73323 4.73322 4.78937
10.10000 4.38019 5.61981 8.83909 4.69954 4.69567 4.69574 4.69573 4.74866
10.20000 4.38019 5.61981 8.83869 4.72584 4.72319 4.72326 4.72326 4.77449
10.30000 4.38019 5.61981 8.63194 4.77349 4.77074 4.77081 4.77081 4.82295
10.40000 4.38019 5.61981 8.44734 4.72873 4.72552 4.72559 4.72559 4.77825
10.50000 4.38019 5.61981 8.28325 4.67554 4.67225 4.67231 4.67231 4.72626
10.60000 4.38019 5.61981 8.16777 4.60331 4.60068 4.60074 4.60074 4.65596
10.70000 4.38019 5.61981 8.14277 4.60301 4.60021 4.60028 4.60028 4.65754
10.80000 4.38019 5.61981 7.92095 4.53977 4.53674 4.53681 4.53680 4.59722
10.90000 4.38019 5.61981 7.99355 4.64378 4.64026 4.64032 4.64032 4.70328
11.00000 4.38019 5.61981 7.78568 4.53829 4.53416 4.53422 4.53422 4.59978
11.10000 4.38019 5.61981 7.81461 4.56126 4.55753 4.55759 4.55759 4.62089
11.20000 4.38019 5.61981 7.62822 4.44765 4.44371 4.44377 4.44377 4.50787
11.30000 4.38019 5.61981 7.56343 4.40517 4.40131 4.40138 4.40137 4.46353
11.40000 4.38019 5.61981 7.59245 4.43536 4.43104 4.43110 4.43110 4.49077
11.50000 4.38019 5.61981 7.47415 4.39526 4.39096 4.39102 4.39102 4.44882
11.60000 4.38019 5.61981 7.43645 4.42701 4.42257 4.42264 4.42263 4.47841
11.70000 4.38019 5.61981 7.37150 4.40360 4.39915 4.39922 4.39921 4.45707
11.80000 4.38019 5.61981 7.41100 4.47405 4.46980 4.46987 4.46986 4.52540
11.90000 4.38019 5.61981 7.37956 4.44526 4.44079 4.44085 4.44085 4.49572
12.00000 4.38019 5.61981 7.40750 4.43408 4.42974 4.42980 4.42980 4.48218
12.10000 4.38019 5.61981 7.53222 4.55474 4.55022 4.55030 4.55029 4.59985
12.20000 4.38019 5.61981 7.72788 4.69124 4.68728 4.68735 4.68735 4.73577
12.30000 4.38019 5.61981 7.59716 4.58321 4.57955 4.57962 4.57962 4.63377
12.40000 4.38019 5.61981 7.72655 4.79976 4.79544 4.79551 4.79550 4.84444
12.50000 4.38019 5.61981 7.61969 4.68914 4.68533 4.68540 4.68539 4.73424
12.60000 4.38019 5.61981 7.65524 4.70009 4.69613 4.69621 4.69620 4.74600
12.70000 4.38019 5.61981 7.63174 4.71055 4.70619 4.70626 4.70625 4.75270
12.80000 4.38019 5.61981 7.50492 4.61178 4.60816 4.60823 4.60822 4.65494
12.90000 4.38019 5.61981 7.48560 4.60963 4.60584 4.60591 4.60591 4.65448
13.00000 4.38019 5.61981 7.46660 4.57402 4.57062 4.57069 4.57068 4.61526
13.10000 4.38019 5.61981 7.33128 4.47075 4.46711 4.46718 4.46718 4.51290
13.20000 4.38019 5.61981 7.30513 4.47837 4.47422 4.47429 4.47428 4.52690
13.30000 4.38019 5.61981 7.13488 4.33186 4.32791 4.32798 4.32797 4.38303
13.40000 4.38019 5.61981 7.02219 4.21842 4.21371 4.21378 4.21377 4.27072
13.50000 4.38019 5.61981 6.95084 4.11593 4.11106 4.11113 4.11112 4.16900
13.60000 4.38019 5.61981 6.87027 4.05358 4.04842 4.04849 4.04849 4.10699
13.70000 4.38019 5.61981 7.01116 4.16708 4.16203 4.16210 4.16209 4.22102
13.80000 4.38019 5.61981 6.98707 4.14474 4.13957 4.13964 4.13963 4.19793
13.90000 4.38019 5.61981 6.87258 4.03616 4.03077 4.03084 4.03083 4.08591
14.00000 4.38019 5.61981 6.96822 4.13345 4.12779 4.12786 4.12786 4.17576
14.10000 4.38019 5.61981 7.05470 4.23510 4.22899 4.22905 4.22905 4.27271
14.20000 4.38019 5.61981 6.99900 4.19715 4.19035 4.19042 4.19041 4.23462
14.30000 4.38019 5.61981 7.02162 4.23787 4.23145 4.23152 4.23151 4.27622
14.40000 4.38019 5.61981 7.10022 4.32489 4.31809 4.31816 4.31815 4.36856
14.50000 4.38019 5.61981 7.02868 4.26153 4.25498 4.25505 4.25504 4.30172
14.60000 4.38019 5.61981 7.10958 4.34505 4.33871 4.33877 4.33877 4.38587
14.70000 4.38019 5.61981 7.00837 4.25336 4.24736 4.24742 4.24742 4.29213
14.80000 4.38019 5.61981 7.04392 4.31600 4.30950 4.30957 4.30956 4.35438
14.90000 4.38019 5.61981 7.02014 4.28770 4.28035 4.28041 4.28041 4.32829
15.00000 4.38019 5.61981 7.04588 4.35168 4.34432 4.34438 4.34438 4.39298
15.10000 4.38019 5.61981 7.07697 4.39846 4.39114 4.39120 4.39119 4.45016
15.20000 4.38019 5.61981 7.08679 4.42074 4.41340 4.41346 4.41346 4.47213
15.30000 4.38019 5.61981 7.03492 4.38671 4.37956 4.37963 4.37962 4.43505
15.40000 4.38019 5.61981 6.81684 4.19385 4.18772 4.18778 4.18778 4.24329
15.50000 4.38019 5.61981 6.68973 4.08230 4.07539 4.07546 4.07545 4.13348
15.60000 4.38019 5.61981 6.56120 3.97627 3.96917 3.96924 3.96923 4.02466
15.70000 4.38019 5.61981 6.57173 3.97155 3.96502 3.96508 3.96508 4.02385
15.80000 4.38019 5.61981 6.62355 3.99218 3.98563 3.98569 3.98569 4.04381
15.90000 4.38019 5.61981 6.69506 4.06108 4.05433 4.05439 4.05439 4.11551
16.00000 4.38019 5.61981 6.61282 4.00570 3.99888 3.99894 3.99894 4.05936
16.10000 4.38019 5.61981 6.58800 3.98662 3.97965 3.97971 3.97971 4.03314
16.20000 4.38019 5.61981 6.63783 4.02480 4.01833 4.01839 4.01838 4.07193
16.30000 4.38019 5.61981 6.66672 4.06809 4.06045 4.06051 4.06050 4.11848
16.40000 4.38019 5.61981 6.75344 4.17002 4.16103 4.16109 4.16108 4.21753
16.50000 4.38019 5.61981 6.71304 4.13575 4.12558 4.12564 4.12563 4.18295
16.60000 4.38019 5.61981 6.65869 4.10002 4.08944 4.08950 4.08949 4.14953
16.70000 4.38019 5.61981 6.52504 3.97962 3.96950 3.96956 3.96955 4.03284
16.80000 4.38019 5.61981 6.56065 4.04032 4.02937 4.02942 4.02942 4.09411
16.90000 4.38019 5.61981 6.62719 4.11711 4.10698 4.10704 4.10704 4.17152
17.00000 4.38019 5.61981 6.69392 4.19726 4.18720 4.18725 4.18725 4.25519
17.10000 4.38019 5.61981 6.69066 4.22186 4.21156 4.21162 4.21161 4.27841
17.20000 4.38019 5.61981 6.65976 4.18281 4.17227 4.17233 4.17232 4.23765
17.30000 4.38019 5.61981 6.52354 4.05494 4.04365 4.04370 4.04370 4.10651
17.40000 4.38019 5.61981 6.56941 4.10664 4.09479 4.09484 4.09484 4.15552
17.50000 4.38019 5.61981 6.68576 4.22719 4.21412 4.21416 4.21416 4.27579
17.60000 4.38019 5.61981 6.64268 4.17756 4.16643 4.16648 4.16648 4.22758
17.70000 4.38019 5.61981 6.65840 4.17322 4.16313 4.16318 4.16318 4.22485
17.80000 4.38019 5.61981 6.66426 4.19840 4.18796 4.18801 4.18801 4.24772
17.90000 4.38019 5.61981 6.68253 4.21910 4.20950 4.20955 4.20955 4.26679
18.00000 4.38019 5.61981 6.67678 4.20798 4.19688 4.19693 4.19692 4.25756
18.10000 4.38019 5.61981 6.65911 4.19322 4.18081 4.18085 4.18085 4.24174
18.20000 4.38019 5.61981 6.64220 4.19101 4.17869 4.17874 4.17873 4.24009
18.30000 4.38019 5.61981 6.73404 4.27233 4.25993 4.25998 4.25997 4.32225
18.40000 4.38019 5.61981 6.67693 4.21788 4.20582 4.20587 4.20586 4.26907
18.50000 4.38019 5.61981 6.69223 4.23511 4.22291 4.22295 4.22295 4.28539
18.60000 4.38019 5.61981 6.74405 4.29774 4.28572 4.28576 4.28576 4.34967
18.70000 4.38019 5.61981 6.70623 4.26542 4.25201 4.25205 4.25204 4.31620
18.80000 4.38019 5.61981 6.71657 4.29174 4.27781 4.27785 4.27784 4.33890
18.90000 4.38019 5.61981 6.73593 4.30852 4.29397 4.29400 4.29399 4.35386
19.00000 4.38019 5.61981 6.68368 4.26698 4.25163 4.25167 4.25166 4.31249
19.10000 4.38019 5.61981 6.67073 4.25255 4.23592 4.23595 4.23595 4.29714
19.20000 4.38019 5.61981 6.80784 4.40679 4.38989 4.38992 4.38991 4.45470
19.30000 4.38019 5.61981 6.88403 4.48639 4.47102 4.47105 4.47105 4.53830
19.40000 4.38019 5.61981 6.85418 4.46597 4.45067 4.45070 4.45070 4.51988
19.50000 4.38019 5.61981 6.76662 4.38267 4.36710 4.36714 4.36713 4.43594
19.60000 4.38019 5.61981 6.77275 4.37129 4.35565 4.35568 4.35567 4.42583
19.70000 4.38019 5.61981 6.70384 4.30217 4.28671 4.28674 4.28673 4.35735
19.80000 4.38019 5.61981 6.65564 4.26709 4.25121 4.25124 4.25123 4.32262
19.90000 4.38019 5.61981 6.72996 4.32677 4.31226 4.31228 4.31228 4.38416
20.00000 4.38019 5.61981 6.83772 4.44520 4.43128 4.43130 4.43130 4.50249
20.10000 4.38019 5.61981 6.74172 4.37387 4.35970 4.35973 4.35972 4.42992
20.20000 4.38019 5.61981 6.62895 4.26549 4.25168 4.25171 4.25170 4.32568
20.30000 4.38019 5.61981 6.59700 4.24011 4.22624 4.22626 4.22625 4.30093
20.40000 4.38019 5.61981 6.58964 4.22918 4.21448 4.21449 4.21449 4.28832
20.50000 4.38019 5.61981 6.64165 4.28185 4.26834 4.26836 4.26835 4.34236
20.60000 4.38019 5.61981 6.60793 4.26306 4.24981 4.24983 4.24982 4.32282
20.70000 4.38019 5.61981 6.59320 4.26018 4.24569 4.24571 4.24570 4.31997
20.80000 4.38019 5.61981 6.56655 4.24819 4.23408 4.23410 4.23410 4.30993
20.90000 4.38019 5.61981 6.44174 4.12084 4.10555 4.10558 4.10557 4.18356
21.00000 4.38019 5.61981 6.39846 4.09206 4.07624 4.07626 4.07626 4.15471
21.10000 4.38019 5.61981 6.43517 4.12278 4.10387 4.10388 4.10388 4.18127
21.20000 4.38019 5.61981 6.49867 4.19542 4.17303 4.17304 4.17303 4.25029
21.30000 4.38019 5.61981 6.52836 4.22309 4.20292 4.20293 4.20293 4.27991
21.40000 4.38019 5.61981 6.57040 4.27075 4.24918 4.24919 4.24919 4.32786
21.50000 4.38019 5.61981 6.63841 4.35581 4.33478 4.33480 4.33479 4.41465
21.60000 4.38019 5.61981 6.66042 4.39562 4.37144 4.37145 4.37144 4.45046
21.70000 4.38019 5.61981 6.74692 4.49629 4.47330 4.47331 4.47330 4.55188
21.80000 4.38019 5.61981 6.72420 4.47131 4.44960 4.44962 4.44961 4.52666
21.90000 4.38019 5.61981 6.71292 4.46742 4.44645 4.44647 4.44646 4.52520
22.00000 4.38019 5.61981 6.81025 4.57210 4.54796 4.54797 4.54796 4.62611
22.10000 4.38019 5.61981 6.82755 4.59534 4.57104 4.57104 4.57104 4.64899
22.20000 4.38019 5.61981 6.95069 4.72284 4.69825 4.69826 4.69825 4.77621
22.30000 4.38019 5.61981 7.05523 4.82233 4.79986 4.79987 4.79987 4.87725
22.40000 4.38019 5.61981 7.03915 4.82164 4.80132 4.80133 4.80133 4.87866
22.50000 4.38019 5.61981 7.03381 4.80463 4.78412 4.78414 4.78413 4.86165
22.60000 4.38019 5.61981 6.99032 4.77044 4.74685 4.74686 4.74686 4.82179
22.70000 4.38019 5.61981 6.95723 4.73500 4.71067 4.71068 4.71067 4.78559
22.80000 4.38019 5.61981 6.98204 4.76439 4.74054 4.74055 4.74054 4.81315
22.90000 4.38019 5.61981 6.98564 4.77324 4.75106 4.75108 4.75107 4.82542
23.00000 4.38019 5.61981 6.99690 4.79055 4.76570 4.76571 4.76570 4.83996
23.10000 4.38019 5.61981 6.95712 4.75240 4.72719 4.72719 4.72719 4.80147
23.20000 4.38019 5.61981 7.01755 4.83280 4.80404 4.80404 4.80403 4.87770
23.30000 4.38019 5.61981 7.14017 4.94175 4.91351 4.91351 4.91351 4.98908
23.40000 4.38019 5.61981 7.12348 4.93945 4.91236 4.91236 4.91236 4.98837
23.50000 4.38019 5.61981 7.00694 4.83547 4.80930 4.80931 4.80930 4.88547
23.60000 4.38019 5.61981 6.99800 4.83296 4.80487 4.80487 4.80487 4.88171
23.70000 4.38019 5.61981 6.90953 4.75400 4.72882 4.72883 4.72883 4.80568
23.80000 4.38019 5.61981 6.88219 4.71444 4.69010 4.69012 4.69011 4.76818
23.90000 4.38019 5.61981 6.93503 4.76509 4.74237 4.74239 4.74239 4.81945
24.00000 4.38019 5.61981 6.92383 4.75749 4.73460 4.73462 4.73461 4.81217
24.10000 4.38019 5.61981 6.82595 4.68341 4.65890 4.65892 4.65892 4.73625
24.20000 4.38019 5.61981 6.71297 4.59101 4.56571 4.56573 4.56572 4.64209
24.30000 4.38019 5.61981 6.73335 4.59705 4.57377 4.57379 4.57379 4.65151
24.40000 4.38019 5.61981 6.71523 4.56002 4.53584 4.53587 4.53586 4.61300
24.50000 4.38019 5.61981 6.80611 4.66165 4.63667 4.63669 4.63668 4.71243
24.60000 4.38019 5.61981 6.90097 4.75762 4.73151 4.73153 4.73153 4.80943
24.70000 4.38019 5.61981 6.85064 4.70604 4.68075 4.68078 4.68077 4.75883
24.80000 4.38019 5.61981 6.80520 4.67095 4.64127 4.64129 4.64129 4.71781
24.90000 4.38019 5.61981 6.78798 4.66836 4.63660 4.63661 4.63661 4.71295
25.00000 4.38019 5.61981 6.81610 4.71239 4.67927 4.67928 4.67927 4.75684
25.10000 4.38019 5.61981 6.76468 4.65799 4.62295 4.62296 4.62296 4.70261
25.20000 4.38019 5.61981 6.82102 4.70788 4.67309 4.67310 4.67309 4.75326
25.30000 4.38019 5.61981 6.77918 4.67119 4.63830 4.63832 4.63831 4.71713
25.40000 4.38019 5.61981 6.80883 4.69411 4.66280 4.66282 4.66281 4.73944
25.50000 4.38019 5.61981 6.79393 4.66147 4.63435 4.63439 4.63438 4.71058
25.60000 4.38019 5.61981 6.82558 4.70828 4.68110 4.68113 4.68113 4.75810
25.70000 4.38019 5.61981 6.81671 4.69485 4.66783 4.66787 4.66786 4.74555
25.80000 4.38019 5.61981 6.88132 4.75643 4.72645 4.72649 4.72649 4.80441
25.90000 4.38019 5.61981 6.99682 4.86169 4.83121 4.83125 4.83124 4.91185
26.00000 4.38019 5.61981 6.90182 4.76147 4.72965 4.72969 4.72968 4.81097
26.10000 4.38019 5.61981 6.83853 4.71333 4.68282 4.68286 4.68285 4.76517
26.20000 4.38019 5.61981 7.05362 4.92874 4.89828 4.89832 4.89831 4.97928
26.30000 4.38019 5.61981 7.12926 5.00133 4.97043 4.97047 4.97046 5.05430
26.40000 4.38019 5.61981 7.11141 4.99161 4.96067 4.96072 4.96071 5.04527
26.50000 4.38019 5.61981 7.18048 5.05228 5.01946 5.01950 5.01949 5.10417
26.60000 4.38019 5.61981 7.24375 5.12421 5.09276 5.09281 5.09281 5.17774
26.70000 4.38019 5.61981 7.13438 5.01963 4.98872 4.98877 4.98877 5.07383
26.80000 4.38019 5.61981 7.04399 4.92505 4.89475 4.89481 4.89481 4.98091
26.90000 4.38019 5.61981 6.89711 4.79203 4.76487 4.76494 4.76493 4.85190
27.00000 4.38019 5.61981 6.99471 4.88654 4.85788 4.85794 4.85794 4.94262
27.10000 4.38019 5.61981 6.95600 4.84401 4.81736 4.81743 4.81743 4.90271
27.20000 4.38019 5.61981 7.01241 4.90513 4.87917 4.87925 4.87924 4.96405
27.30000 4.38019 5.61981 6.85091 4.74924 4.72373 4.72380 4.72380 4.80819
27.40000 4.38019 5.61981 6.80881 4.70839 4.68647 4.68655 4.68655 4.76847
27.50000 4.38019 5.61981 6.84173 4.73282 4.71339 4.71347 4.71346 4.79595
27.60000 4.38019 5.61981 6.84625 4.74266 4.72597 4.72606 4.72605 4.80756
27.70000 4.38019 5.61981 6.93883 4.83108 4.81497 4.81507 4.81506 4.89434
27.80000 4.38019 5.61981 7.01248 4.89477 4.87788 4.87798 4.87797 4.95799
27.90000 4.38019 5.61981 6.82267 4.71024 4.69450 4.69460 4.69460 4.77393
28.00000 4.38019 5.61981 6.88315 4.78114 4.76403 4.76413 4.76413 4.84415
28.10000 4.38019 5.61981 6.95622 4.84666 4.82893 4.82903 4.82902 4.91136
28.20000 4.38019 5.61981 6.85401 4.73793 4.72040 4.72050 4.72050 4.80316
28.30000 4.38019 5.61981 6.86776 4.75142 4.73429 4.73439 4.73438 4.81953
28.40000 4.38019 5.61981 6.85469 4.73954 4.72657 4.72667 4.72667 4.81264
28.50000 4.38019 5.61981 6.87730 4.74909 4.73451 4.73461 4.73461 4.81822
28.60000 4.38019 5.61981 6.77218 4.64692 4.63211 4.63221 4.63221 4.71583
28.70000 4.38019 5.61981 6.67509 4.53973 4.52292 4.52302 4.52301 4.60615
28.80000 4.38019 5.61981 6.58545 4.44937 4.43320 4.43329 4.43329 4.51570
28.90000 4.38019 5.61981 6.56582 4.42840 4.40921 4.40930 4.40929 4.49104
29.00000 4.38019 5.61981 6.59803 4.45554 4.43724 4.43734 4.43733 4.52093
29.10000 4.38019 5.61981 6.56405 4.42878 4.41082 4.41091 4.41091 4.49325
29.20000 4.38019 5.61981 6.56517 4.43632 4.41834 4.41844 4.41844 4.49689
29.30000 4.38019 5.61981 6.54973 4.40897 4.38706 4.38715 4.38715 4.46442
29.40000 4.38019 5.61981 6.64655 4.50195 4.47596 4.47604 4.47603 4.55395
29.50000 4.38019 5.61981 6.62816 4.49847 4.47616 4.47626 4.47625 4.55536
29.60000 4.38019 5.61981 6.58211 4.46255 4.44058 4.44068 4.44067 4.52010
29.70000 4.38019 5.61981 6.57379 4.45018 4.42741 4.42751 4.42750 4.50734
29.80000 4.38019 5.61981 6.62626 4.49419 4.46919 4.46928 4.46928 4.55083
29.90000 4.38019 5.61981 6.65316 4.51952 4.49553 4.49562 4.49562 4.57990
30.00000 4.38019 5.61981 6.60096 4.46644 4.44268 4.44278 4.44277 4.52792
30.10000 4.38019 5.61981 6.57770 4.43324 4.40592 4.40600 4.40600 4.49119
30.20000 4.38019 5.61981 6.64005 4.48630 4.45619 4.45626 4.45626 4.53976
30.30000 4.38019 5.61981 6.62599 4.46455 4.43415 4.43423 4.43422 4.51786
30.40000 4.38019 5.61981 6.70326 4.53253 4.49841 4.49848 4.49848 4.58242
30.50000 4.38019 5.61981 6.66872 4.50969 4.47803 4.47811 4.47810 4.56152
30.60000 4.38019 5.61981 6.69826 4.55061 4.52119 4.52126 4.52125 4.60467
30.70000 4.38019 5.61981 6.68435 4.54918 4.52453 4.52461 4.52460 4.60814
30.80000 4.38019 5.61981 6.69402 4.56232 4.54183 4.54192 4.54191 4.62408
30.90000 4.38019 5.61981 6.62262 4.48867 4.47292 4.47302 4.47301 4.55499
31.00000 4.38019 5.61981 6.52978 4.39970 4.38376 4.38386 4.38385 4.46749
31.10000 4.38019 5.61981 6.43100 4.28483 4.26760 4.26769 4.26769 4.35006
31.20000 4.38019 5.61981 6.43839 4.29344 4.27766 4.27775 4.27775 4.36150
31.30000 4.38019 5.61981 6.23459 4.08090 4.06086 4.06094 4.06094 4.14225
31.40000 4.38019 5.61981 6.23468 4.09057 4.07220 4.07228 4.07228 4.15173
31.50000 4.38019 5.61981 6.24220 4.11598 4.10015 4.10023 4.10023 4.18168
31.60000 4.38019 5.61981 6.28026 4.17375 4.16019 4.16028 4.16027 4.24289
31.70000 4.38019 5.61981 6.42318 4.31783 4.30508 4.30517 4.30517 4.38889
31.80000 4.38019 5.61981 6.51299 4.41946 4.41247 4.41257 4.41257 4.49534
31.90000 4.38019 5.61981 6.64325 4.53460 4.52776 4.52786 4.52786 4.60880
32.00000 4.38019 5.61981 6.72876 4.60210 4.59056 4.59065 4.59065 4.67069
32.10000 4.38019 5.61981 6.71030 4.59391 4.58296 4.58305 4.58305 4.66395
32.20000 4.38019 5.61981 6.75530 4.61642 4.60171 4.60178 4.60178 4.68235
32.30000 4.38019 5.61981 6.75270 4.60117 4.58637 4.58644 4.58643 4.66604
32.40000 4.38019 5.61981 6.71140 4.56288 4.54624 4.54630 4.54630 4.62489
32.50000 4.38019 5.61981 6.68101 4.54482 4.53086 4.53093 4.53092 4.61346
32.60000 4.38019 5.61981 6.64095 4.51476 4.50188 4.50195 4.50194 4.58485
32.70000 4.38019 5.61981 6.68520 4.55036 4.53706 4.53713 4.53712 4.61800
32.80000 4.38019 5.61981 6.52274 4.39168 4.38153 4.38162 4.38161 4.46208
32.90000 4.38019 5.61981 6.43668 4.29121 4.27972 4.27981 4.27980 4.36020
33.00000 4.38019 5.61981 6.47007 4.32077 4.30866 4.30875 4.30874 4.39118
33.10000 4.38019 5.61981 6.40795 4.26358 4.25184 4.25193 4.25193 4.33579
33.20000 4.38019 5.61981 6.34467 4.20041 4.18994 4.19003 4.19003 4.27619
33.30000 4.38019 5.61981 6.33392 4.18458 4.17305 4.17314 4.17313 4.26241
33.40000 4.38019 5.61981 6.34583 4.19390 4.18422 4.18430 4.18430 4.27590
33.50000 4.38019 5.61981 6.35286 4.19246 4.18069 4.18077 4.18077 4.27256
33.60000 4.38019 5.61981 6.39556 4.22298 4.20887 4.20894 4.20894 4.30013
33.70000 4.38019 5.61981 6.36982 4.20119 4.18741 4.18749 4.18748 4.27909
33.80000 4.38019 5.61981 6.35410 4.16976 4.15083 4.15089 4.15088 4.24035
33.90000 4.38019 5.61981 6.30578 4.12120 4.10245 4.10251 4.10251 4.19087
34.00000 4.38019 5.61981 6.34368 4.16277 4.14483 4.14490 4.14490 4.23512
34.10000 4.38019 5.61981 6.37735 4.20724 4.19325 4.19333 4.19333 4.28361
34.20000 4.38019 5.61981 6.37163 4.21021 4.19666 4.19675 4.19675 4.28885
34.30000 4.38019 5.61981 6.46294 4.28652 4.27236 4.27245 4.27245 4.36329
34.40000 4.38019 5.61981 6.51592 4.34843 4.33797 4.33808 4.33807 4.43176
34.50000 4.38019 5.61981 6.59564 4.42916 4.42090 4.42102 4.42102 4.51683
34.60000 4.38019 5.61981 6.71807 4.54782 4.53962 4.53974 4.53974 4.63450
34.70000 4.38019 5.61981 6.73542 4.56182 4.55281 4.55294 4.55294 4.65066
34.80000 4.38019 5.61981 6.71414 4.53460 4.52684 4.52697 4.52697 4.62167
34.90000 4.38019 5.61981 6.72352 4.53857 4.52883 4.52895 4.52895 4.62324
35.00000 4.38019 5.61981 6.69438 4.48590 4.47228 4.47240 4.47240 4.56803
35.10000 4.38019 5.61981 6.67332 4.44619 4.42809 4.42821 4.42821 4.52486
35.20000 4.38019 5.61981 6.71865 4.47790 4.45738 4.45750 4.45750 4.55262
35.30000 4.38019 5.61981 6.65133 4.42234 4.40440 4.40453 4.40453 4.50109
35.40000 4.38019 5.61981 6.62927 4.39084 4.37155 4.37168 4.37168 4.46793
35.50000 4.38019 5.61981 6.64554 4.40221 4.38190 4.38203 4.38203 4.48444
35.60000 4.38019 5.61981 6.71218 4.46291 4.44225 4.44239 4.44239 4.54355
35.70000 4.38019 5.61981 6.76131 4.49573 4.47107 4.47121 4.47120 4.57323
35.80000 4.38019 5.61981 6.91038 4.64764 4.62168 4.62181 4.62181 4.72266
35.90000 4.38019 5.61981 7.00683 4.74238 4.71589 4.71602 4.71602 4.81760
36.00000 4.38019 5.61981 6.93742 4.65076 4.61885 4.61898 4.61898 4.71691
36.10000 4.38019 5.61981 6.99028 4.70048 4.66635 4.66648 4.66648 4.76717
36.20000 4.38019 5.61981 6.98801 4.68672 4.64831 4.64845 4.64845 4.74834
36.30000 4.38019 5.61981 6.99118 4.68196 4.64238 4.64252 4.64252 4.74291
36.40000 4.38019 5.61981 6.96845 4.64383 4.60161 4.60175 4.60175 4.70228
36.50000 4.38019 5.61981 6.90900 4.57177 4.52675 4.52689 4.52688 4.62798
36.60000 4.38019 5.61981 6.85319 4.51515 4.47052 4.47066 4.47066 4.57220
36.70000 4.38019 5.61981 6.92262 4.56932 4.52158 4.52172 4.52172 4.62782
36.80000 4.38019 5.61981 6.89577 4.55443 4.51102 4.51119 4.51119 4.61911
36.90000 4.38019 5.61981 6.96583 4.60404 4.55559 4.55574 4.55574 4.66541
37.00000 4.38019 5.61981 6.89225 4.53991 4.49386 4.49403 4.49403 4.60511
37.10000 4.38019 5.61981 6.93831 4.57453 4.52524 4.52541 4.52541 4.63793
37.20000 4.38019 5.61981 6.85797 4.48436 4.43423 4.43441 4.43441 4.54932
37.30000 4.38019 5.61981 6.89312 4.50672 4.45374 4.45391 4.45391 4.57158
37.40000 4.38019 5.61981 6.90349 4.51222 4.45693 4.45710 4.45710 4.57579
37.50000 4.38019 5.61981 6.82449 4.44125 4.38791 4.38809 4.38810 4.50618
37.60000 4.38019 5.61981 6.73032 4.33302 4.27707 4.27725 4.27725 4.39670
37.70000 4.38019 5.61981 6.75319 4.34584 4.28856 4.28875 4.28875 4.40658
37.80000 4.38019 5.61981 6.77784 4.36008 4.29947 4.29965 4.29965 4.41897
37.90000 4.38019 5.61981 6.91546 4.48915 4.42814 4.42832 4.42832 4.55153
38.00000 4.38019 5.61981 6.92676 4.50107 4.44036 4.44054 4.44055 4.56510
38.10000 4.38019 5.61981 6.88579 4.45564 4.39170 4.39188 4.39188 4.51980
38.20000 4.38019 5.61981 6.86193 4.42583 4.35977 4.35995 4.35995 4.48768
38.30000 4.38019 5.61981 6.89943 4.46497 4.39982 4.40000 4.40000 4.52576
38.40000 4.38019 5.61981 6.84683 4.41614 4.35405 4.35425 4.35425 4.48190
38.50000 4.38019 5.61981 6.99380 4.56578 4.50612 4.50634 4.50634 4.63437
38.60000 4.38019 5.61981 7.04835 4.61013 4.54937 4.54958 4.54959 4.68023
38.70000 4.38019 5.61981 6.96110 4.52682 4.46937 4.46959 4.46959 4.60239
38.80000 4.38019 5.61981 6.93350 4.49198 4.43309 4.43331 4.43332 4.56609
38.90000 4.38019 5.61981 7.02705 4.58453 4.52572 4.52594 4.52595 4.66386
39.00000 4.38019 5.61981 7.05204 4.60264 4.53835 4.53857 4.53857 4.67898
39.10000 4.38019 5.61981 6.95775 4.50873 4.44335 4.44358 4.44358 4.58119
39.20000 4.38019 5.61981 6.91651 4.45509 4.38493 4.38515 4.38516 4.52348
39.30000 4.38019 5.61981 6.96187 4.50265 4.43336 4.43360 4.43360 4.57408
39.40000 4.38019 5.61981 7.04996 4.58304 4.51009 4.51032 4.51032 4.65085
39.50000 4.38019 5.61981 6.97593 4.50690 4.43465 4.43488 4.43489 4.57569
39.60000 4.38019 5.61981 7.01609 4.53848 4.46587 4.46610 4.46610 4.60737
39.70000 4.38019 5.61981 7.06669 4.57926 4.50270 4.50292 4.50292 4.64441
39.80000 4.38019 5.61981 7.12535 4.63857 4.56097 4.56119 4.56119 4.70417
39.90000 4.38019 5.61981 7.07639 4.58930 4.51007 4.51028 4.51028 4.65540
40.00000 4.38019 5.61981 7.05903 4.57121 4.49498 4.49520 4.49520 4.63810
40.10000 4.38019 5.61981 7.11650 4.63222 4.55709 4.55731 4.55731 4.70379
40.20000 4.38019 5.61981 7.20867 4.72143 4.64416 4.64437 4.64437 4.79205
40.30000 4.38019 5.61981 7.21150 4.72909 4.65425 4.65446 4.65446 4.80196
40.40000 4.38019 5.61981 7.15413 4.67238 4.59644 4.59665 4.59665 4.73852
40.50000 4.38019 5.61981 7.27922 4.79828 4.72287 4.72308 4.72308 4.86939
40.60000 4.38019 5.61981 7.29321 4.80995 4.73208 4.73228 4.73228 4.88039
40.70000 4.38019 5.61981 7.24040 4.75626 4.67368 4.67386 4.67386 4.81821
40.80000 4.38019 5.61981 7.23779 4.75602 4.67472 4.67490 4.67490 4.81616
40.90000 4.38019 5.61981 7.31247 4.82768 4.74699 4.74717 4.74717 4.88641
41.00000 4.38019 5.61981 7.32669 4.84467 4.76502 4.76520 4.76520 4.90452
41.10000 4.38019 5.61981 7.37009 4.89400 4.81228 4.81246 4.81245 4.95165
41.20000 4.38019 5.61981 7.37556 4.89707 4.81343 4.81360 4.81360 4.95269
41.30000 4.38019 5.61981 7.29768 4.82335 4.73628 4.73645 4.73645 4.87934
41.40000 4.38019 5.61981 7.22612 4.75011 4.66102 4.66119 4.66119 4.80429
41.50000 4.38019 5.61981 7.26155 4.78585 4.69570 4.69587 4.69587 4.83885
41.60000 4.38019 5.61981 7.35577 4.88159 4.79110 4.79128 4.79127 4.93056
41.70000 4.38019 5.61981 7.35531 4.87555 4.77989 4.78006 4.78005 4.91953
41.80000 4.38019 5.61981 7.32698 4.83709 4.73771 4.73786 4.73785 4.87925
41.90000 4.38019 5.61981 7.26341 4.77003 4.66897 4.66911 4.66911 4.81174
42.00000 4.38019 5.61981 7.27157 4.77855 4.67676 4.67690 4.67689 4.82239
42.10000 4.38019 5.61981 7.26131 4.76833 4.66695 4.66708 4.66708 4.81088
42.20000 4.38019 5.61981 7.19818 4.70555 4.60399 4.60412 4.60411 4.75047
42.30000 4.38019 5.61981 7.26966 4.77631 4.67368 4.67381 4.67380 4.82465
42.40000 4.38019 5.61981 7.26587 4.76965 4.66144 4.66153 4.66153 4.81234
42.50000 4.38019 5.61981 7.33106 4.83244 4.71935 4.71942 4.71941 4.87179
42.60000 4.38019 5.61981 7.27273 4.77781 4.66623 4.66630 4.66629 4.81914
42.70000 4.38019 5.61981 7.42109 4.92724 4.80973 4.80977 4.80976 4.96223
42.80000 4.38019 5.61981 7.33064 4.83285 4.71751 4.71756 4.71755 4.87393
42.90000 4.38019 5.61981 7.28506 4.78643 4.67497 4.67502 4.67501 4.83176
43.00000 4.38019 5.61981 7.25191 4.75098 4.64084 4.64089 4.64088 4.79632
43.10000 4.38019 5.61981 7.24029 4.74612 4.63707 4.63711 4.63711 4.79353
43.20000 4.38019 5.61981 7.20361 4.70964 4.60136 4.60140 4.60139 4.75764
43.30000 4.38019 5.61981 7.18217 4.68756 4.57772 4.57774 4.57773 4.73391
43.40000 4.38019 5.61981 7.16005 4.66967 4.55658 4.55659 4.55658 4.71117
43.50000 4.38019 5.61981 7.17075 4.68448 4.57101 4.57102 4.57102 4.72730
43.60000 4.38019 5.61981 7.19761 4.71463 4.59930 4.59931 4.59930 4.75815
43.70000 4.38019 5.61981 7.25571 4.77518 4.66072 4.66072 4.66072 4.81952
43.80000 4.38019 5.61981 7.27624 4.79611 4.68270 4.68271 4.68270 4.84382
43.90000 4.38019 5.61981 7.19801 4.72313 4.61188 4.61188 4.61187 4.76791
44.00000 4.38019 5.61981 7.18136 4.70474 4.59352 4.59352 4.59351 4.74941
44.10000 4.38019 5.61981 7.20347 4.72937 4.62167 4.62168 4.62167 4.77159
44.20000 4.38019 5.61981 7.13401 4.66530 4.56142 4.56143 4.56142 4.71163
44.30000 4.38019 5.61981 7.04492 4.58503 4.48124 4.48126 4.48125 4.63206
44.40000 4.38019 5.61981 7.10890 4.65560 4.55297 4.55299 4.55298 4.70014
44.50000 4.38019 5.61981 7.13004 4.68779 4.58681 4.58684 4.58683 4.73588
44.60000 4.38019 5.61981 7.16315 4.71864 4.61948 4.61951 4.61950 4.76860
44.70000 4.38019 5.61981 7.22244 4.78217 4.68488 4.68491 4.68490 4.82989
44.80000 4.38019 5.61981 7.28823 4.84951 4.75597 4.75601 4.75600 4.90434
44.90000 4.38019 5.61981 7.16665 4.73359 4.64390 4.64395 4.64394 4.78904
45.00000 4.38019 5.61981 7.08536 4.65124 4.56486 4.56491 4.56490 4.70818
45.10000 4.38019 5.61981 7.11551 4.68533 4.60446 4.60451 4.60451 4.74920
45.20000 4.38019 5.61981 7.06805 4.64110 4.56290 4.56296 4.56295 4.71422
45.30000 4.38019 5.61981 7.09086 4.67129 4.59725 4.59732 4.59731 4.74529
45.40000 4.38019 5.61981 7.12632 4.71229 4.64224 4.64231 4.64231 4.79129
45.50000 4.38019 5.61981 7.10744 4.69218 4.62294 4.62302 4.62301 4.77661
45.60000 4.38019 5.61981 7.05334 4.63631 4.56960 4.56968 4.56967 4.72106
45.70000 4.38019 5.61981 6.98966 4.58181 4.51439 4.51446 4.51445 4.66467
45.80000 4.38019 5.61981 6.98204 4.57067 4.50459 4.50466 4.50466 4.65484
45.90000 4.38019 5.61981 6.98156 4.57236 4.50656 4.50663 4.50662 4.65844
46.00000 4.38019 5.61981 6.99982 4.59055 4.52684 4.52692 4.52692 4.68874
46.10000 4.38019 5.61981 6.93167 4.52011 4.45861 4.45870 4.45870 4.62244
46.20000 4.38019 5.61981 6.99620 4.58211 4.52240 4.52251 4.52251 4.68681
46.30000 4.38019 5.61981 7.10251 4.68765 4.62756 4.62768 4.62767 4.79251
46.40000 4.38019 5.61981 7.15174 4.74160 4.68027 4.68039 4.68039 4.84208
46.50000 4.38019 5.61981 7.25714 4.84409 4.78143 4.78155 4.78155 4.94425
46.60000 4.38019 5.61981 7.26505 4.85293 4.78676 4.78688 4.78688 4.94772
46.70000 4.38019 5.61981 7.29511 4.87735 4.80960 4.80973 4.80973 4.97250
46.80000 4.38019 5.61981 7.35428 4.93243 4.85988 4.86001 4.86001 5.02691
46.90000 4.38019 5.61981 7.43842 5.01545 4.94123 4.94137 4.94137 5.10765
47.00000 4.38019 5.61981 7.32051 4.88958 4.81662 4.81677 4.81677 4.98723
47.10000 4.38019 5.61981 7.25192 4.81926 4.74776 4.74793 4.74793 4.91846
47.20000 4.38019 5.61981 7.21804 4.77776 4.70695 4.70713 4.70713 4.87636
47.30000 4.38019 5.61981 7.20491 4.76278 4.69451 4.69472 4.69472 4.86650
47.40000 4.38019 5.61981 7.28093 4.84122 4.77114 4.77136 4.77136 4.94498
47.50000 4.38019 5.61981 7.32196 4.87550 4.80501 4.80524 4.80525 4.98023
47.60000 4.38019 5.61981 7.17503 4.72539 4.65605 4.65630 4.65630 4.83015
47.70000 4.38019 5.61981 7.14441 4.69216 4.62308 4.62333 4.62334 4.80374
47.80000 4.38019 5.61981 7.25139 4.79507 4.72570 4.72596 4.72597 4.91240
47.90000 4.38019 5.61981 7.22944 4.77471 4.70708 4.70735 4.70735 4.89662
48.00000 4.38019 5.61981 7.12588 4.66919 4.60153 4.60180 4.60181 4.79791
48.10000 4.38019 5.61981 7.16438 4.70628 4.63886 4.63914 4.63915 4.83357
48.20000 4.38019 5.61981 7.24414 4.78795 4.71920 4.71948 4.71949 4.91596
48.30000 4.38019 5.61981 7.23202 4.77392 4.70198 4.70228 4.70228 4.89505
48.40000 4.38019 5.61981 7.39213 4.92959 4.85507 4.85535 4.85536 5.05501
48.50000 4.38019 5.61981 7.29533 4.82606 4.75006 4.75035 4.75036 4.94941
48.60000 4.38019 5.61981 7.31505 4.83762 4.75994 4.76024 4.76025 4.96396
48.70000 4.38019 5.61981 7.32152 4.84042 4.76194 4.76223 4.76225 4.96956
48.80000 4.38019 5.61981 7.27267 4.79166 4.70947 4.70976 4.70977 4.91171
48.90000 4.38019 5.61981 7.25905 4.77506 4.68978 4.69007 4.69008 4.89572
49.00000 4.38019 5.61981 7.30535 4.81281 4.72433 4.72462 4.72463 4.93211
49.10000 4.38019 5.61981 7.24441 4.74314 4.65273 4.65302 4.65303 4.86230
49.20000 4.38019 5.61981 7.24398 4.73728 4.64349 4.64378 4.64379 4.85574
49.30000 4.38019 5.61981 7.22813 4.71711 4.62143 4.62172 4.62174 4.83847
49.40000 4.38019 5.61981 7.20443 4.68962 4.59021 4.59050 4.59051 4.80674
49.50000 4.38019 5.61981 7.30384 4.78785 4.68440 4.68468 4.68469 4.90070
49.60000 4.38019 5.61981 7.33114 4.80885 4.70011 4.70039 4.70041 4.92679
49.70000 4.38019 5.61981 7.26220 4.73533 4.62091 4.62119 4.62120 4.84594
49.80000 4.38019 5.61981 7.29396 4.75550 4.63820 4.63848 4.63849 4.86601
49.90000 4.38019 5.61981 7.29310 4.74761 4.62461 4.62490 4.62491 4.85465
50.00000 4.38019 5.61981 7.33718 4.77976 4.65254 4.65282 4.65284 4.88485
50.10000 4.38019 5.61981 7.26435 4.70765 4.57633 4.57661 4.57662 4.80542
50.20000 4.38019 5.61981 7.17042 4.61426 4.47852 4.47879 4.47881 4.71276
50.30000 4.38019 5.61981 7.17870 4.61290 4.47627 4.47655 4.47656 4.70921
50.40000 4.38019 5.61981 7.14918 4.58551 4.44826 4.44854 4.44855 4.68314
50.50000 4.38019 5.61981 7.21385 4.65394 4.51607 4.51634 4.51636 4.74524
50.60000 4.38019 5.61981 7.24032 4.68548 4.54697 4.54724 4.54726 4.77698
50.70000 4.38019 5.61981 7.30974 4.74871 4.60582 4.60608 4.60610 4.83586
50.80000 4.38019 5.61981 7.30925 4.74714 4.60108 4.60135 4.60136 4.83269
50.90000 4.38019 5.61981 7.38534 4.82759 4.68028 4.68053 4.68055 4.91486
51.00000 4.38019 5.61981 7.30761 4.75006 4.60003 4.60027 4.60029 4.83198
51.10000 4.38019 5.61981 7.41516 4.84637 4.69450 4.69474 4.69475 4.92972
51.20000 4.38019 5.61981 7.28693 4.71924 4.56609 4.56632 4.56634 4.79548
51.30000 4.38019 5.61981 7.35716 4.78385 4.62981 4.63004 4.63005 4.85712
51.40000 4.38019 5.61981 7.25324 4.67815 4.52319 4.52341 4.52343 4.74570
51.50000 4.38019 5.61981 7.28680 4.70797 4.55170 4.55192 4.55193 4.77480
51.60000 4.38019 5.61981 7.22700 4.64651 4.49272 4.49294 4.49295 4.71615
51.70000 4.38019 5.61981 7.13179 4.56187 4.40885 4.40905 4.40906 4.63394
51.80000 4.38019 5.61981 7.00648 4.43891 4.28526 4.28546 4.28548 4.50622
51.90000 4.38019 5.61981 7.05368 4.48957 4.33491 4.33511 4.33512 4.55771
52.00000 4.38019 5.61981 7.21034 4.64962 4.49490 4.49509 4.49511 4.71799
52.10000 4.38019 5.61981 7.18116 4.62070 4.46664 4.46682 4.46683 4.68988
52.20000 4.38019 5.61981 7.11048 4.55155 4.39739 4.39757 4.39758 4.62783
52.30000 4.38019 5.61981 7.11831 4.56262 4.41178 4.41197 4.41198 4.64506
52.40000 4.38019 5.61981 7.03558 4.48372 4.33459 4.33479 4.33480 4.56319
52.50000 4.38019 5.61981 7.05943 4.51059 4.36401 4.36421 4.36422 4.58619
52.60000 4.38019 5.61981 7.05054 4.50597 4.36003 4.36024 4.36025 4.57837
52.70000 4.38019 5.61981 7.01928 4.47961 4.33439 4.33460 4.33461 4.55666
52.80000 4.38019 5.61981 7.06699 4.52158 4.37797 4.37820 4.37821 4.59993
52.90000 4.38019 5.61981 7.02797 4.48995 4.34805 4.34827 4.34828 4.57714
53.00000 4.38019 5.61981 6.98994 4.45711 4.31343 4.31363 4.31364 4.53774
53.10000 4.38019 5.61981 6.97990 4.45179 4.30789 4.30808 4.30808 4.53016
53.20000 4.38019 5.61981 6.92761 4.40694 4.26419 4.26437 4.26438 4.48269
53.30000 4.38019 5.61981 6.97823 4.45837 4.31919 4.31936 4.31937 4.53836
53.40000 4.38019 5.61981 6.95661 4.44140 4.30629 4.30647 4.30647 4.52832
53.50000 4.38019 5.61981 6.95424 4.44576 4.31409 4.31426 4.31427 4.53931
53.60000 4.38019 5.61981 7.01238 4.50576 4.37922 4.37940 4.37940 4.60583
53.70000 4.38019 5.61981 7.03787 4.54247 4.41940 4.41958 4.41959 4.65020
53.80000 4.38019 5.61981 7.05592 4.56609 4.44550 4.44569 4.44570 4.67734
53.90000 4.38019 5.61981 7.03659 4.55112 4.43122 4.43140 4.43141 4.66866
54.00000 4.38019 5.61981 7.06019 4.58234 4.46586 4.46605 4.46605 4.70257
54.10000 4.38019 5.61981 7.06496 4.58928 4.47735 4.47755 4.47756 4.71599
54.20000 4.38019 5.61981 7.16355 4.69653 4.58872 4.58892 4.58893 4.82719
54.30000 4.38019 5.61981 7.04117 4.58061 4.47638 4.47660 4.47660 4.70942
54.40000 4.38019 5.61981 6.95258 4.50422 4.40699 4.40721 4.40722 4.64260
54.50000 4.38019 5.61981 6.85852 4.41696 4.32562 4.32586 4.32587 4.56215
54.60000 4.38019 5.61981 6.82908 4.39311 4.30640 4.30665 4.30666 4.54108
54.70000 4.38019 5.61981 6.83804 4.40433 4.32402 4.32428 4.32429 4.56179
54.80000 4.38019 5.61981 6.88144 4.45097 4.37626 4.37655 4.37656 4.61472
54.90000 4.38019 5.61981 6.91686 4.49992 4.43068 4.43097 4.43098 4.66727
55.00000 4.38019 5.61981 6.88810 4.47844 4.41537 4.41567 4.41568 4.65234
55.10000 4.38019 5.61981 6.83517 4.43766 4.37956 4.37989 4.37990 4.62317
55.20000 4.38019 5.61981 6.83446 4.43933 4.38554 4.38588 4.38589 4.63006
55.30000 4.38019 5.61981 6.78466 4.39130 4.34126 4.34160 4.34161 4.58586
55.40000 4.38019 5.61981 6.75419 4.36957 4.32323 4.32357 4.32358 4.57290
55.50000 4.38019 5.61981 6.72885 4.34785 4.30501 4.30537 4.30538 4.55521
55.60000 4.38019 5.61981 6.79248 4.42038 4.38461 4.38497 4.38498 4.63206
55.70000 4.38019 5.61981 6.86485 4.50240 4.46990 4.47027 4.47028 4.72350
55.80000 4.38019 5.61981 6.77846 4.42657 4.39819 4.39855 4.39856 4.64891
55.90000 4.38019 5.61981 6.76298 4.41778 4.39177 4.39214 4.39215 4.64642
56.00000 4.38019 5.61981 6.74418 4.40556 4.37976 4.38013 4.38014 4.63709
56.10000 4.38019 5.61981 6.63544 4.29575 4.27081 4.27118 4.27119 4.52424
56.20000 4.38019 5.61981 6.61945 4.28319 4.25674 4.25710 4.25711 4.51087
56.30000 4.38019 5.61981 6.71124 4.37598 4.34903 4.34940 4.34941 4.60270
56.40000 4.38019 5.61981 6.79138 4.45556 4.42995 4.43031 4.43032 4.68248
56.50000 4.38019 5.61981 6.78217 4.45001 4.42767 4.42804 4.42805 4.68363
56.60000 4.38019 5.61981 6.79136 4.46220 4.44201 4.44238 4.44239 4.70240
56.70000 4.38019 5.61981 6.72627 4.40149 4.38384 4.38422 4.38423 4.64077
56.80000 4.38019 5.61981 6.74603 4.42308 4.40802 4.40842 4.40843 4.66504
56.90000 4.38019 5.61981 6.79777 4.48265 4.47096 4.47136 4.47137 4.72649
57.00000 4.38019 5.61981 6.87860 4.56804 4.55713 4.55754 4.55755 4.82056
57.10000 4.38019 5.61981 6.80736 4.50248 4.49263 4.49302 4.49304 4.75646
57.20000 4.38019 5.61981 6.88159 4.57788 4.57008 4.57048 4.57050 4.84470
57.30000 4.38019 5.61981 6.83271 4.53127 4.52632 4.52672 4.52673 4.80837
57.40000 4.38019 5.61981 6.70367 4.40990 4.40780 4.40820 4.40822 4.69327
57.50000 4.38019 5.61981 6.73110 4.44327 4.44441 4.44481 4.44482 4.72639
57.60000 4.38019 5.61981 6.68612 4.40102 4.40612 4.40653 4.40654 4.69053
57.70000 4.38019 5.61981 6.72383 4.44769 4.45618 4.45659 4.45661 4.74839
57.80000 4.38019 5.61981 6.64775 4.37800 4.39022 4.39064 4.39065 4.68578
57.90000 4.38019 5.61981 6.64126 4.37760 4.39242 4.39283 4.39285 4.68449
58.00000 4.38019 5.61981 6.58744 4.33268 4.34881 4.34922 4.34924 4.63806
58.10000 4.38019 5.61981 6.60171 4.35233 4.37146 4.37188 4.37190 4.65740
58.20000 4.38019 5.61981 6.57208 4.32193 4.34460 4.34504 4.34506 4.63010
58.30000 4.38019 5.61981 6.49462 4.25076 4.27432 4.27474 4.27476 4.56397
58.40000 4.38019 5.61981 6.53778 4.29110 4.31612 4.31655 4.31657 4.60028
58.50000 4.38019 5.61981 6.58922 4.34360 4.36867 4.36910 4.36913 4.65364
58.60000 4.38019 5.61981 6.48018 4.24273 4.26734 4.26777 4.26779 4.55011
58.70000 4.38019 5.61981 6.46643 4.23402 4.25874 4.25915 4.25917 4.54139
58.80000 4.38019 5.61981 6.59679 4.36909 4.39410 4.39452 4.39454 4.68215
58.90000 4.38019 5.61981 6.53358 4.30560 4.32977 4.33019 4.33022 4.62307
59.00000 4.38019 5.61981 6.54294 4.32531 4.34753 4.34796 4.34798 4.63529
59.10000 4.38019 5.61981 6.48125 4.25864 4.27799 4.27843 4.27845 4.57029
59.20000 4.38019 5.61981 6.39866 4.17841 4.19453 4.19497 4.19500 4.48403
59.30000 4.38019 5.61981 6.47059 4.24581 4.25767 4.25811 4.25813 4.54933
59.40000 4.38019 5.61981 6.44566 4.21871 4.22661 4.22704 4.22706 4.51247
59.50000 4.38019 5.61981 6.41967 4.19225 4.19707 4.19749 4.19751 4.48403
59.60000 4.38019 5.61981 6.44038 4.21258 4.21318 4.21361 4.21363 4.49807
59.70000 4.38019 5.61981 6.40396 4.17028 4.16582 4.16624 4.16626 4.44811
59.80000 4.38019 5.61981 6.38310 4.14739 4.13769 4.13809 4.13811 4.42086
59.90000 4.38019 5.61981 6.41117 4.16922 4.15465 4.15504 4.15506 4.43924
60.00000 4.38019 5.61981 6.38342 4.14190 4.12158 4.12195 4.12197 4.40379
60.10000 4.38019 5.61981 6.48828 4.23866 4.21231 4.21266 4.21268 4.50149
60.20000 4.38019 5.61981 6.58964 4.33879 4.30890 4.30926 4.30928 4.59843
60.30000 4.38019 5.61981 6.54101 4.28694 4.24976 4.25011 4.25013 4.53746
60.40000 4.38019 5.61981 6.63208 4.36881 4.32546 4.32581 4.32583 4.61736
60.50000 4.38019 5.61981 6.58550 4.32048 4.27174 4.27207 4.27209 4.56085
60.60000 4.38019 5.61981 6.65424 4.38766 4.33565 4.33596 4.33598 4.62369
60.70000 4.38019 5.61981 6.61886 4.35334 4.29830 4.29860 4.29862 4.58666
60.80000 4.38019 5.61981 6.60808 4.33968 4.27929 4.27959 4.27960 4.56828
60.90000 4.38019 5.61981 6.64939 4.37512 4.31123 4.31152 4.31153 4.59752
61.00000 4.38019 5.61981 6.63804 4.36443 4.29590 4.29618 4.29619 4.57885
61.10000 4.38019 5.61981 6.68224 4.41086 4.33731 4.33759 4.33760 4.61813
61.20000 4.38019 5.61981 6.72099 4.45148 4.37257 4.37283 4.37284 4.65809
61.30000 4.38019 5.61981 6.74400 4.47075 4.38635 4.38659 4.38660 4.67044
61.40000 4.38019 5.61981 6.75137 4.47920 4.39057 4.39080 4.39081 4.67519
61.50000 4.38019 5.61981 6.69121 4.41559 4.32437 4.32458 4.32459 4.61112
61.60000 4.38019 5.61981 6.73214 4.46045 4.36782 4.36802 4.36802 4.65323
61.70000 4.38019 5.61981 6.67535 4.40581 4.31130 4.31150 4.31150 4.59469
61.80000 4.38019 5.61981 6.79677 4.52920 4.43336 4.43356 4.43356 4.72008
61.90000 4.38019 5.61981 6.74510 4.47684 4.37968 4.37988 4.37988 4.66359
62.00000 4.38019 5.61981 6.71838 4.45068 4.35344 4.35365 4.35365 4.62935
62.10000 4.38019 5.61981 6.79702 4.52157 4.42180 4.42199 4.42199 4.70345
62.20000 4.38019 5.61981 6.78552 4.51106 4.41069 4.41089 4.41089 4.69135
62.30000 4.38019 5.61981 6.79219 4.52272 4.42172 4.42191 4.42191 4.69951
62.40000 4.38019 5.61981 6.85742 4.58496 4.48392 4.48412 4.48412 4.76687
62.50000 4.38019 5.61981 6.86453 4.59199 4.49014 4.49035 4.49035 4.77304
62.60000 4.38019 5.61981 6.94269 4.67797 4.57511 4.57533 4.57533 4.85832
62.70000 4.38019 5.61981 6.99526 4.73168 4.62574 4.62595 4.62595 4.90786
62.80000 4.38019 5.61981 7.06054 4.79410 4.68656 4.68677 4.68677 4.96654
62.90000 4.38019 5.61981 7.09426 4.83225 4.72111 4.72130 4.72130 5.00464
63.00000 4.38019 5.61981 7.12761 4.86732 4.75188 4.75205 4.75205 5.03880
63.10000 4.38019 5.61981 7.15036 4.89056 4.77272 4.77288 4.77288 5.05987
63.20000 4.38019 5.61981 7.15641 4.89485 4.77458 4.77475 4.77474 5.06632
63.30000 4.38019 5.61981 7.14698 4.88386 4.75905 4.75920 4.75919 5.04929
63.40000 4.38019 5.61981 7.15202 4.88625 4.75762 4.75776 4.75775 5.04521
63.50000 4.38019 5.61981 7.14047 4.86852 4.73651 4.73665 4.73665 5.02620
63.60000 4.38019 5.61981 7.10375 4.82986 4.69368 4.69382 4.69381 4.98418
63.70000 4.38019 5.61981 7.20139 4.92687 4.78834 4.78848 4.78847 5.07654
63.80000 4.38019 5.61981 7.18826 4.91532 4.77481 4.77495 4.77494 5.07038
63.90000 4.38019 5.61981 7.17552 4.90413 4.76004 4.76018 4.76017 5.05730
64.00000 4.38019 5.61981 7.29784 5.02363 4.87668 4.87683 4.87682 5.17606
64.10000 4.38019 5.61981 7.21123 4.93785 4.78626 4.78638 4.78637 5.09521
64.20000 4.38019 5.61981 7.23708 4.95155 4.79644 4.79657 4.79656 5.10250
64.30000 4.38019 5.61981 7.21672 4.92990 4.77276 4.77289 4.77288 5.07769
64.40000 4.38019 5.61981 7.29457 5.00066 4.84140 4.84153 4.84152 5.14908
64.50000 4.38019 5.61981 7.37308 5.07917 4.91699 4.91712 4.91711 5.22399
64.60000 4.38019 5.61981 7.41062 5.12119 4.95735 4.95746 4.95745 5.26362
64.70000 4.38019 5.61981 7.39020 5.09702 4.93219 4.93231 4.93230 5.24106
64.80000 4.38019 5.61981 7.40925 5.11637 4.95226 4.95241 4.95239 5.25885
64.90000 4.38019 5.61981 7.42684 5.13814 4.97349 4.97363 4.97362 5.28275
65.00000 4.38019 5.61981 7.30051 5.00268 4.83609 4.83623 4.83622 5.14675
65.10000 4.38019 5.61981 7.27617 4.97592 4.81040 4.81054 4.81053 5.12206
65.20000 4.38019 5.61981 7.16573 4.86515 4.70100 4.70114 4.70112 5.00881
65.30000 4.38019 5.61981 7.19833 4.90463 4.74363 4.74378 4.74377 5.04969
65.40000 4.38019 5.61981 7.09551 4.80792 4.64892 4.64906 4.64905 4.95196
65.50000 4.38019 5.61981 7.21172 4.92308 4.76619 4.76632 4.76631 5.06969
65.60000 4.38019 5.61981 7.14825 4.86236 4.70635 4.70650 4.70649 5.00875
65.70000 4.38019 5.61981 7.09115 4.80557 4.65272 4.65288 4.65286 4.95198
65.80000 4.38019 5.61981 7.14450 4.86317 4.71349 4.71366 4.71365 5.00393
65.90000 4.38019 5.61981 7.20957 4.93942 4.79224 4.79241 4.79239 5.08334
66.00000 4.38019 5.61981 7.22009 4.95290 4.80637 4.80652 4.80651 5.09968
66.10000 4.38019 5.61981 7.25003 4.98999 4.84613 4.84631 4.84630 5.13765
66.20000 4.38019 5.61981 7.26628 5.00986 4.86555 4.86572 4.86571 5.15682
66.30000 4.38019 5.61981 7.28348 5.02807 4.88547 4.88565 4.88564 5.17584
66.40000 4.38019 5.61981 7.30991 5.05358 4.91145 4.91162 4.91161 5.20589
66.50000 4.38019 5.61981 7.31891 5.05728 4.91623 4.91639 4.91638 5.21176
66.60000 4.38019 5.61981 7.27558 5.01159 4.87141 4.87156 4.87155 5.17050
66.70000 4.38019 5.61981 7.22601 4.96213 4.82238 4.82251 4.82250 5.12667
66.80000 4.38019 5.61981 7.25898 5.00294 4.86640 4.86654 4.86653 5.17219
66.90000 4.38019 5.61981 7.27025 5.01922 4.88272 4.88287 4.88286 5.18886
67.00000 4.38019 5.61981 7.40534 5.16119 5.02501 5.02515 5.02514 5.32941
67.10000 4.38019 5.61981 7.36562 5.11769 4.98184 4.98197 4.98196 5.28377
67.20000 4.38019 5.61981 7.42042 5.16751 5.03171 5.03183 5.03182 5.34149
67.30000 4.38019 5.61981 7.30394 5.05336 4.91763 4.91774 4.91773 5.22614
67.40000 4.38019 5.61981 7.26489 5.02125 4.88775 4.88785 4.88784 5.19603
67.50000 4.38019 5.61981 7.29568 5.05578 4.92688 4.92698 4.92697 5.23332
67.60000 4.38019 5.61981 7.35941 5.12937 5.00728 5.00739 5.00738 5.31190
67.70000 4.38019 5.61981 7.29264 5.06573 4.94814 4.94826 4.94825 5.25338
67.80000 4.38019 5.61981 7.26541 5.03665 4.92390 4.92401 4.92400 5.23022
67.90000 4.38019 5.61981 7.24732 5.02059 4.91043 4.91053 4.91053 5.22549
68.00000 4.38019 5.61981 7.08612 4.86683 4.76070 4.76078 4.76077 5.06993
68.10000 4.38019 5.61981 7.03132 4.81066 4.70695 4.70703 4.70703 5.02393
68.20000 4.38019 5.61981 7.06861 4.85530 4.75474 4.75482 4.75481 5.07338
68.30000 4.38019 5.61981 6.99906 4.79300 4.69438 4.69443 4.69442 5.01299
68.40000 4.38019 5.61981 6.95574 4.75772 4.66237 4.66240 4.66239 4.98335
68.50000 4.38019 5.61981 6.94167 4.74275 4.64903 4.64906 4.64905 4.96210
68.60000 4.38019 5.61981 6.98155 4.79001 4.69946 4.69948 4.69947 5.01463
68.70000 4.38019 5.61981 7.02629 4.84047 4.75240 4.75239 4.75239 5.07066
68.80000 4.38019 5.61981 6.96865 4.78629 4.70014 4.70011 4.70010 5.02242
68.90000 4.38019 5.61981 6.92555 4.74236 4.65649 4.65645 4.65645 4.97845
69.00000 4.38019 5.61981 6.97181 4.79230 4.70907 4.70903 4.70902 5.03311
69.10000 4.38019 5.61981 6.87789 4.70352 4.62129 4.62123 4.62123 4.94506
69.20000 4.38019 5.61981 6.88683 4.70901 4.62911 4.62904 4.62904 4.95410
69.30000 4.38019 5.61981 6.90205 4.72538 4.64755 4.64748 4.64748 4.97317
69.40000 4.38019 5.61981 6.96752 4.79402 4.71798 4.71792 4.71791 5.04162
69.50000 4.38019 5.61981 6.89381 4.72325 4.65004 4.64998 4.64998 4.97152
69.60000 4.38019 5.61981 6.88041 4.71300 4.63879 4.63872 4.63872 4.95947
69.70000 4.38019 5.61981 6.88215 4.71487 4.64148 4.64140 4.64140 4.96365
69.80000 4.38019 5.61981 6.90316 4.72807 4.65569 4.65560 4.65560 4.97892
69.90000 4.38019 5.61981 6.83216 4.65687 4.58405 4.58395 4.58395 4.90688
70.00000 4.38019 5.61981 6.80701 4.63078 4.55643 4.55632 4.55632 4.88012
70.10000 4.38019 5.61981 6.89229 4.71286 4.63914 4.63901 4.63901 4.96154
70.20000 4.38019 5.61981 6.90238 4.72112 4.64811 4.64798 4.64798 4.97228
70.30000 4.38019 5.61981 6.91389 4.73073 4.65854 4.65841 4.65841 4.98585
70.40000 4.38019 5.61981 6.80536 4.61677 4.54514 4.54502 4.54502 4.87781
70.50000 4.38019 5.61981 6.91777 4.73014 4.65601 4.65587 4.65587 4.98565
70.60000 4.38019 5.61981 6.94484 4.75737 4.68443 4.68428 4.68428 5.01898
70.70000 4.38019 5.61981 6.99436 4.80428 4.73274 4.73257 4.73257 5.07284
70.80000 4.38019 5.61981 7.03466 4.84709 4.77866 4.77849 4.77849 5.11346
70.90000 4.38019 5.61981 6.99175 4.80853 4.74389 4.74373 4.74373 5.08331
71.00000 4.38019 5.61981 7.04736 4.86527 4.80332 4.80316 4.80316 5.14488
71.10000 4.38019 5.61981 6.93576 4.75794 4.69878 4.69861 4.69861 5.03759
71.20000 4.38019 5.61981 6.90505 4.72961 4.67381 4.67365 4.67365 5.01407
71.30000 4.38019 5.61981 6.94364 4.77569 4.72239 4.72223 4.72224 5.06955
71.40000 4.38019 5.61981 6.96809 4.79261 4.74229 4.74216 4.74216 5.09222
71.50000 4.38019 5.61981 6.90141 4.72685 4.67660 4.67647 4.67648 5.02651
71.60000 4.38019 5.61981 6.93126 4.75591 4.70362 4.70349 4.70349 5.05898
71.70000 4.38019 5.61981 7.06273 4.87996 4.82775 4.82763 4.82764 5.18334
71.80000 4.38019 5.61981 7.03044 4.84171 4.78707 4.78696 4.78697 5.14546
71.90000 4.38019 5.61981 6.83117 4.63995 4.58196 4.58185 4.58185 4.94867
72.00000 4.38019 5.61981 6.92062 4.72590 4.66538 4.66527 4.66527 5.02620
72.10000 4.38019 5.61981 7.00761 4.80736 4.74350 4.74340 4.74340 5.10176
72.20000 4.38019 5.61981 7.12805 4.92715 4.85731 4.85720 4.85720 5.21539
72.30000 4.38019 5.61981 7.07508 4.87162 4.79720 4.79707 4.79707 5.15608
72.40000 4.38019 5.61981 7.06376 4.85590 4.77646 4.77632 4.77632 5.13629
72.50000 4.38019 5.61981 7.09253 4.87980 4.79695 4.79681 4.79681 5.15552
72.60000 4.38019 5.61981 7.11165 4.89111 4.80645 4.80632 4.80632 5.16129
72.70000 4.38019 5.61981 7.08352 4.86823 4.77965 4.77951 4.77951 5.13367
72.80000 4.38019 5.61981 7.07092 4.85639 4.76465 4.76449 4.76450 5.12153
72.90000 4.38019 5.61981 7.11786 4.89995 4.80834 4.80820 4.80820 5.16059
73.00000 4.38019 5.61981 7.03381 4.81359 4.72107 4.72094 4.72094 5.07334
73.10000 4.38019 5.61981 7.06089 4.83979 4.74552 4.74538 4.74538 5.10349
73.20000 4.38019 5.61981 6.94766 4.72882 4.63367 4.63354 4.63354 4.99871
73.30000 4.38019 5.61981 6.79395 4.57560 4.47702 4.47689 4.47689 4.84353
73.40000 4.38019 5.61981 6.89742 4.68032 4.57808 4.57795 4.57795 4.94524
73.50000 4.38019 5.61981 6.82248 4.59860 4.49417 4.49404 4.49405 4.86526
73.60000 4.38019 5.61981 6.75626 4.53442 4.43015 4.43001 4.43002 4.80055
73.70000 4.38019 5.61981 6.82673 4.60305 4.49739 4.49726 4.49726 4.86934
73.80000 4.38019 5.61981 6.81903 4.58749 4.48383 4.48370 4.48370 4.85753
73.90000 4.38019 5.61981 6.83200 4.60593 4.50216 4.50203 4.50203 4.87946
74.00000 4.38019 5.61981 6.78188 4.55079 4.45007 4.44997 4.44997 4.82796
74.10000 4.38019 5.61981 6.80888 4.57556 4.47454 4.47445 4.47445 4.85694
74.20000 4.38019 5.61981 6.74722 4.50652 4.40413 4.40403 4.40403 4.78939
74.30000 4.38019 5.61981 6.66063 4.41808 4.31427 4.31418 4.31417 4.70200
74.40000 4.38019 5.61981 6.74015 4.48995 4.38531 4.38523 4.38523 4.77407
74.50000 4.38019 5.61981 6.82475 4.56743 4.45984 4.45975 4.45975 4.85780
74.60000 4.38019 5.61981 6.70116 4.43712 4.32856 4.32846 4.32846 4.72259
74.70000 4.38019 5.61981 6.62483 4.36083 4.25362 4.25355 4.25355 4.64570
74.80000 4.38019 5.61981 6.67984 4.41440 4.30637 4.30631 4.30631 4.70115
74.90000 4.38019 5.61981 6.62635 4.35794 4.24731 4.24727 4.24727 4.63863
75.00000 4.38019 5.61981 6.70500 4.43354 4.32109 4.32107 4.32107 4.71573
75.10000 4.38019 5.61981 6.77875 4.50438 4.38959 4.38957 4.38957 4.78838
75.20000 4.38019 5.61981 6.77988 4.49417 4.37719 4.37717 4.37717 4.77860
75.30000 4.38019 5.61981 6.85731 4.57013 4.45087 4.45087 4.45087 4.85384
75.40000 4.38019 5.61981 6.91308 4.62061 4.49846 4.49848 4.49848 4.89865
75.50000 4.38019 5.61981 6.94748 4.64077 4.51510 4.51513 4.51514 4.91357
75.60000 4.38019 5.61981 7.01660 4.71122 4.58220 4.58224 4.58225 4.98099
75.70000 4.38019 5.61981 7.10438 4.79550 4.66606 4.66612 4.66613 5.06401
75.80000 4.38019 5.61981 7.02571 4.71992 4.58907 4.58914 4.58914 4.98397
75.90000 4.38019 5.61981 6.94839 4.63974 4.50831 4.50839 4.50840 4.89877
76.00000 4.38019 5.61981 6.97456 4.65655 4.52455 4.52464 4.52465 4.91675
76.10000 4.38019 5.61981 6.91611 4.58842 4.45399 4.45411 4.45411 4.84215
76.20000 4.38019 5.61981 6.87807 4.54434 4.40765 4.40776 4.40777 4.79851
76.30000 4.38019 5.61981 6.88706 4.54939 4.40778 4.40789 4.40790 4.79829
76.40000 4.38019 5.61981 6.79624 4.46282 4.32099 4.32111 4.32112 4.71542
76.50000 4.38019 5.61981 6.83167 4.50617 4.36455 4.36467 4.36468 4.76465
76.60000 4.38019 5.61981 6.77585 4.44922 4.30955 4.30968 4.30969 4.71206
76.70000 4.38019 5.61981 6.77821 4.45630 4.31885 4.31898 4.31899 4.72278
76.80000 4.38019 5.61981 6.79017 4.46955 4.33582 4.33596 4.33598 4.73691
76.90000 4.38019 5.61981 6.73825 4.42031 4.28700 4.28714 4.28716 4.68664
77.00000 4.38019 5.61981 6.80864 4.49280 4.36017 4.36031 4.36032 4.76302
77.10000 4.38019 5.61981 6.78374 4.47051 4.33955 4.33968 4.33969 4.74554
77.20000 4.38019 5.61981 6.86608 4.55497 4.42710 4.42722 4.42724 4.83335
77.30000 4.38019 5.61981 6.79263 4.48314 4.35559 4.35572 4.35574 4.75908
77.40000 4.38019 5.61981 6.87956 4.57570 4.45000 4.45013 4.45015 4.85518
77.50000 4.38019 5.61981 6.94861 4.64818 4.52515 4.52529 4.52531 4.93602
77.60000 4.38019 5.61981 6.78481 4.49245 4.36918 4.36929 4.36931 4.77658
77.70000 4.38019 5.61981 6.85814 4.55993 4.43777 4.43788 4.43790 4.85596
77.80000 4.38019 5.61981 6.96352 4.66302 4.54018 4.54028 4.54030 4.96521
77.90000 4.38019 5.61981 7.08511 4.78623 4.66213 4.66225 4.66227 5.09462
78.00000 4.38019 5.61981 7.11250 4.81002 4.68376 4.68389 4.68391 5.10782
78.10000 4.38019 5.61981 7.08593 4.78786 4.65628 4.65638 4.65640 5.07631
78.20000 4.38019 5.61981 7.15273 4.85808 4.72157 4.72163 4.72165 5.14721
78.30000 4.38019 5.61981 7.21156 4.92558 4.78657 4.78663 4.78665 5.21528
78.40000 4.38019 5.61981 7.06571 4.77749 4.63604 4.63609 4.63611 5.06059
78.50000 4.38019 5.61981 7.02403 4.73671 4.59222 4.59225 4.59227 5.01226
78.60000 4.38019 5.61981 7.10972 4.82260 4.67474 4.67476 4.67477 5.09454
78.70000 4.38019 5.61981 7.08476 4.79868 4.64825 4.64825 4.64826 5.06548
78.80000 4.38019 5.61981 6.98491 4.70020 4.55080 4.55079 4.55081 4.96257
78.90000 4.38019 5.61981 7.01872 4.74044 4.59313 4.59313 4.59315 5.00339
79.00000 4.38019 5.61981 6.98458 4.71020 4.56534 4.56536 4.56538 4.96745
79.10000 4.38019 5.61981 7.07935 4.81189 4.66614 4.66614 4.66616 5.07163
79.20000 4.38019 5.61981 7.11749 4.85626 4.71124 4.71123 4.71125 5.11796
79.30000 4.38019 5.61981 7.19408 4.93107 4.78777 4.78776 4.78778 5.20161
79.40000 4.38019 5.61981 7.14110 4.87983 4.73640 4.73637 4.73639 5.15213
79.50000 4.38019 5.61981 7.12661 4.86902 4.72434 4.72431 4.72433 5.14550
79.60000 4.38019 5.61981 7.21269 4.96273 4.81868 4.81865 4.81867 5.24592
79.70000 4.38019 5.61981 7.31306 5.06296 4.92113 4.92110 4.92112 5.35072
79.80000 4.38019 5.61981 7.29371 5.04065 4.89855 4.89851 4.89854 5.32877
79.90000 4.38019 5.61981 7.37842 5.12499 4.98350 4.98346 4.98348 5.40936
80.00000 4.38019 5.61981 7.37390 5.12707 4.98572 4.98569 4.98571 5.40878
80.10000 4.38019 5.61981 7.34547 5.09897 4.95540 4.95537 4.95540 5.38427
80.20000 4.38019 5.61981 7.24160 4.99524 4.85130 4.85125 4.85128 5.28204
80.30000 4.38019 5.61981 7.25123 5.00470 4.85816 4.85811 4.85814 5.28808
80.40000 4.38019 5.61981 7.18365 4.93837 4.78886 4.78880 4.78883 5.22009
80.50000 4.38019 5.61981 7.28923 5.04389 4.89267 4.89261 4.89263 5.32686
80.60000 4.38019 5.61981 7.32182 5.07133 4.91885 4.91877 4.91880 5.35449
80.70000 4.38019 5.61981 7.32040 5.07362 4.92059 4.92050 4.92054 5.36066
80.80000 4.38019 5.61981 7.24392 4.99139 4.83597 4.83588 4.83591 5.28246
80.90000 4.38019 5.61981 7.23715 4.98063 4.82237 4.82228 4.82231 5.27125
81.00000 4.38019 5.61981 7.25199 4.99260 4.83348 4.83339 4.83342 5.28773
81.10000 4.38019 5.61981 7.24770 4.98588 4.82565 4.82557 4.82560 5.28168
81.20000 4.38019 5.61981 7.18609 4.91889 4.75724 4.75716 4.75719 5.21656
81.30000 4.38019 5.61981 7.26291 4.99399 4.83087 4.83080 4.83083 5.29220
81.40000 4.38019 5.61981 7.30470 5.03979 4.87673 4.87667 4.87670 5.33709
81.50000 4.38019 5.61981 7.32492 5.06065 4.89498 4.89491 4.89494 5.35437
81.60000 4.38019 5.61981 7.39437 5.12582 4.95778 4.95772 4.95775 5.41289
81.70000 4.38019 5.61981 7.46831 5.19104 5.01799 5.01793 5.01796 5.47417
81.80000 4.38019 5.61981 7.32445 5.03411 4.85377 4.85370 4.85373 5.30723
81.90000 4.38019 5.61981 7.12750 4.83032 4.64388 4.64380 4.64383 5.10030
82.00000 4.38019 5.61981 7.14613 4.83844 4.65081 4.65074 4.65077 5.10634
82.10000 4.38019 5.61981 7.06400 4.75770 4.56873 4.56867 4.56870 5.02448
82.20000 4.38019 5.61981 7.13052 4.82128 4.62983 4.62976 4.62979 5.08015
82.30000 4.38019 5.61981 7.11660 4.81070 4.61727 4.61720 4.61723 5.06965
82.40000 4.38019 5.61981 7.24876 4.93574 4.73981 4.73975 4.73977 5.20470
82.50000 4.38019 5.61981 7.36952 5.04820 4.85027 4.85020 4.85022 5.31854
82.60000 4.38019 5.61981 7.43352 5.10501 4.90317 4.90309 4.90311 5.37344
82.70000 4.38019 5.61981 7.43891 5.11078 4.90825 4.90817 4.90820 5.37786
82.80000 4.38019 5.61981 7.44977 5.12170 4.91988 4.91980 4.91982 5.38530
82.90000 4.38019 5.61981 7.44053 5.11277 4.91066 4.91060 4.91062 5.37842
83.00000 4.38019 5.61981 7.35231 5.01825 4.81474 4.81467 4.81469 5.27922
83.10000 4.38019 5.61981 7.36459 5.02397 4.82050 4.82042 4.82045 5.28834
83.20000 4.38019 5.61981 7.31933 4.97706 4.77294 4.77286 4.77288 5.24419
83.30000 4.38019 5.61981 7.39392 5.04734 4.84181 4.84170 4.84172 5.31165
83.40000 4.38019 5.61981 7.49533 5.14920 4.94494 4.94482 4.94484 5.41638
83.50000 4.38019 5.61981 7.44319 5.09437 4.88997 4.88986 4.88988 5.36234
83.60000 4.38019 5.61981 7.49209 5.13896 4.93299 4.93290 4.93292 5.40228
83.70000 4.38019 5.61981 7.51725 5.15798 4.94993 4.94986 4.94988 5.41741
83.80000 4.38019 5.61981 7.50398 5.13776 4.92703 4.92697 4.92699 5.40176
83.90000 4.38019 5.61981 7.32588 4.95792 4.74611 4.74605 4.74607 5.22627
84.00000 4.38019 5.61981 7.27995 4.90764 4.69633 4.69627 4.69629 5.17439
84.10000 4.38019 5.61981 7.31027 4.94206 4.73272 4.73268 4.73270 5.20729
84.20000 4.38019 5.61981 7.39247 5.01997 4.80976 4.80972 4.80974 5.28828
84.30000 4.38019 5.61981 7.49284 5.12200 4.91402 4.91398 4.91400 5.38846
84.40000 4.38019 5.61981 7.51055 5.13698 4.93097 4.93095 4.93097 5.40987
84.50000 4.38019 5.61981 7.42731 5.04969 4.84292 4.84290 4.84292 5.32800
84.60000 4.38019 5.61981 7.47645 5.10419 4.89899 4.89898 4.89900 5.39127
84.70000 4.38019 5.61981 7.44159 5.06387 4.85719 4.85717 4.85719 5.35091
84.80000 4.38019 5.61981 7.39964 5.02421 4.81708 4.81707 4.81709 5.30795
84.90000 4.38019 5.61981 7.35030 4.97147 4.76590 4.76587 4.76589 5.25924
85.00000 4.38019 5.61981 7.24824 4.87007 4.66777 4.66775 4.66777 5.15950
85.10000 4.38019 5.61981 7.15427 4.77074 4.57105 4.57102 4.57105 5.06628
85.20000 4.38019 5.61981 7.20492 4.81794 4.62133 4.62129 4.62132 5.12075
85.30000 4.38019 5.61981 7.18529 4.80115 4.60885 4.60882 4.60884 5.11166
85.40000 4.38019 5.61981 7.18678 4.80252 4.61571 4.61568 4.61571 5.12107
85.50000 4.38019 5.61981 7.18388 4.80687 4.62515 4.62511 4.62514 5.13449
85.60000 4.38019 5.61981 7.20992 4.84625 4.67041 4.67037 4.67040 5.18003
85.70000 4.38019 5.61981 7.24320 4.89602 4.72478 4.72475 4.72477 5.23863
85.80000 4.38019 5.61981 7.33657 5.00048 4.83403 4.83400 4.83403 5.35306
85.90000 4.38019 5.61981 7.31827 4.97487 4.81090 4.81088 4.81090 5.32986
86.00000 4.38019 5.61981 7.26336 4.92726 4.76899 4.76896 4.76898 5.29000
86.10000 4.38019 5.61981 7.22478 4.90310 4.74873 4.74870 4.74873 5.27606
86.20000 4.38019 5.61981 7.24987 4.93339 4.78195 4.78192 4.78194 5.30602
86.30000 4.38019 5.61981 7.20670 4.90111 4.75354 4.75351 4.75353 5.28350
86.40000 4.38019 5.61981 7.23560 4.94046 4.79715 4.79711 4.79713 5.33871
86.50000 4.38019 5.61981 7.30045 5.01414 4.87497 4.87492 4.87494 5.41594
86.60000 4.38019 5.61981 7.29799 5.02153 4.88608 4.88604 4.88606 5.42832
86.70000 4.38019 5.61981 7.30496 5.03727 4.90563 4.90561 4.90563 5.44600
86.80000 4.38019 5.61981 7.31876 5.05408 4.92546 4.92544 4.92546 5.47053
86.90000 4.38019 5.61981 7.32350 5.06382 4.94149 4.94148 4.94150 5.49033
87.00000 4.38019 5.61981 7.26859 5.01239 4.89687 4.89686 4.89688 5.44868
87.10000 4.38019 5.61981 7.15883 4.91013 4.79955 4.79953 4.79955 5.34769
87.20000 4.38019 5.61981 7.09232 4.84466 4.74071 4.74069 4.74071 5.28460
87.30000 4.38019 5.61981 6.99556 4.75803 4.66179 4.66177 4.66179 5.20540
87.40000 4.38019 5.61981 7.04174 4.81872 4.72830 4.72829 4.72831 5.27323
87.50000 4.38019 5.61981 7.04195 4.82744 4.74258 4.74257 4.74259 5.29399
87.60000 4.38019 5.61981 7.07527 4.87310 4.79197 4.79197 4.79198 5.34961
87.70000 4.38019 5.61981 7.11840 4.92279 4.84611 4.84611 4.84612 5.40940
87.80000 4.38019 5.61981 7.06112 4.86843 4.79391 4.79392 4.79394 5.36599
87.90000 4.38019 5.61981 7.03860 4.85780 4.78801 4.78801 4.78803 5.36161
88.00000 4.38019 5.61981 6.96086 4.79348 4.72755 4.72756 4.72758 5.30244
88.10000 4.38019 5.61981 6.94697 4.77917 4.71547 4.71547 4.71549 5.28857
88.20000 4.38019 5.61981 6.98874 4.82900 4.76864 4.76866 4.76868 5.34041
88.30000 4.38019 5.61981 6.90099 4.74521 4.68886 4.68887 4.68889 5.25506
88.40000 4.38019 5.61981 6.99464 4.85014 4.79813 4.79815 4.79817 5.36565
88.50000 4.38019 5.61981 6.92873 4.79052 4.74216 4.74218 4.74221 5.31296
88.60000 4.38019 5.61981 6.85067 4.71940 4.67415 4.67416 4.67419 5.24444
88.70000 4.38019 5.61981 6.98375 4.84649 4.80090 4.80089 4.80091 5.37384
88.80000 4.38019 5.61981 6.94683 4.80917 4.76656 4.76656 4.76658 5.34492
88.90000 4.38019 5.61981 6.93826 4.80948 4.76952 4.76951 4.76954 5.34638
89.00000 4.38019 5.61981 6.97128 4.84080 4.80385 4.80384 4.80386 5.37730
89.10000 4.38019 5.61981 6.94681 4.81766 4.78335 4.78333 4.78335 5.35448
89.20000 4.38019 5.61981 6.92169 4.78972 4.75639 4.75636 4.75638 5.32621
89.30000 4.38019 5.61981 6.94027 4.81468 4.78368 4.78365 4.78367 5.35732
89.40000 4.38019 5.61981 6.92395 4.80748 4.77843 4.77838 4.77840 5.34839
89.50000 4.38019 5.61981 6.90182 4.78314 4.75401 4.75396 4.75398 5.32865
89.60000 4.38019 5.61981 6.90417 4.78212 4.75103 4.75097 4.75098 5.32323
89.70000 4.38019 5.61981 6.94745 4.82873 4.79739 4.79731 4.79732 5.37295
89.80000 4.38019 5.61981 6.88922 4.77034 4.74082 4.74076 4.74078 5.31021
89.90000 4.38019 5.61981 6.71048 4.59108 4.56254 4.56247 4.56249 5.12821
90.00000 4.38019 5.61981 6.74392 4.62910 4.60073 4.60067 4.60068 5.16270
90.10000 4.38019 5.61981 6.54819 4.43404 4.40773 4.40767 4.40769 4.96585
90.20000 4.38019 5.61981 6.60184 4.48823 4.46253 4.46247 4.46248 5.01832
90.30000 4.38019 5.61981 6.40186 4.28305 4.25724 4.25717 4.25719 4.80886
90.40000 4.38019 5.61981 6.41202 4.29358 4.26646 4.26638 4.26639 4.82041
90.50000 4.38019 5.61981 6.47067 4.35231 4.32498 4.32491 4.32492 4.88718
90.60000 4.38019 5.61981 6.44241 4.32839 4.30259 4.30253 4.30254 4.86108
90.70000 4.38019 5.61981 6.36833 4.25135 4.22635 4.22629 4.22630 4.78689
90.80000 4.38019 5.61981 6.44616 4.33139 4.30710 4.30704 4.30704 4.86688
90.90000 4.38019 5.61981 6.51893 4.40831 4.38332 4.38326 4.38326 4.94579
91.00000 4.38019 5.61981 6.55455 4.44264 4.41615 4.41608 4.41608 4.97783
91.10000 4.38019 5.61981 6.61759 4.50749 4.47898 4.47891 4.47891 5.04046
91.20000 4.38019 5.61981 6.52869 4.41519 4.38181 4.38174 4.38174 4.93880
91.30000 4.38019 5.61981 6.52309 4.41198 4.37722 4.37714 4.37714 4.93463
91.40000 4.38019 5.61981 6.61301 4.50110 4.46255 4.46246 4.46246 5.02371
91.50000 4.38019 5.61981 6.62700 4.50758 4.46433 4.46426 4.46426 5.02790
91.60000 4.38019 5.61981 6.67359 4.54873 4.50018 4.50011 4.50010 5.07197
91.70000 4.38019 5.61981 6.68957 4.56345 4.51082 4.51074 4.51073 5.08193
91.80000 4.38019 5.61981 6.73552 4.61057 4.55541 4.55534 4.55534 5.12582
91.90000 4.38019 5.61981 6.76012 4.63537 4.57565 4.57558 4.57557 5.14638
92.00000 4.38019 5.61981 6.82982 4.70459 4.64129 4.64121 4.64120 5.21709
92.10000 4.38019 5.61981 6.87211 4.75613 4.69306 4.69300 4.69299 5.27082
92.20000 4.38019 5.61981 7.04958 4.93774 4.87455 4.87449 4.87449 5.45452
92.30000 4.38019 5.61981 7.03339 4.92153 4.85645 4.85639 4.85638 5.43867
92.40000 4.38019 5.61981 6.91898 4.81233 4.74748 4.74743 4.74742 5.33290
92.50000 4.38019 5.61981 6.85023 4.74148 4.67298 4.67290 4.67289 5.26580
92.60000 4.38019 5.61981 6.77856 4.67434 4.60605 4.60597 4.60596 5.19271
92.70000 4.38019 5.61981 6.77987 4.67063 4.59938 4.59930 4.59928 5.17995
92.80000 4.38019 5.61981 6.68365 4.57446 4.50052 4.50040 4.50038 5.08136
92.90000 4.38019 5.61981 6.69811 4.58927 4.51386 4.51372 4.51371 5.09398
93.00000 4.38019 5.61981 6.71769 4.60658 4.53046 4.53032 4.53030 5.11238
93.10000 4.38019 5.61981 6.80771 4.70630 4.63260 4.63245 4.63243 5.22251
93.20000 4.38019 5.61981 6.84108 4.74842 4.67705 4.67690 4.67688 5.26969
93.30000 4.38019 5.61981 6.86424 4.78201 4.71135 4.71120 4.71119 5.30344
93.40000 4.38019 5.61981 6.81977 4.74651 4.67639 4.67624 4.67623 5.26490
93.50000 4.38019 5.61981 6.90223 4.83609 4.76764 4.76752 4.76750 5.36531
93.60000 4.38019 5.61981 6.95635 4.89159 4.82625 4.82612 4.82610 5.41844
93.70000 4.38019 5.61981 6.86751 4.81043 4.74642 4.74630 4.74629 5.34165
93.80000 4.38019 5.61981 6.85711 4.80351 4.74143 4.74130 4.74128 5.33628
93.90000 4.38019 5.61981 6.89273 4.84414 4.78341 4.78328 4.78327 5.37736
94.00000 4.38019 5.61981 6.95950 4.92256 4.86528 4.86515 4.86513 5.46344
94.10000 4.38019 5.61981 7.04240 5.00688 4.95003 4.94990 4.94988 5.55151
94.20000 4.38019 5.61981 7.10524 5.07248 5.01681 5.01669 5.01668 5.61336
94.30000 4.38019 5.61981 7.04986 5.02276 4.96777 4.96765 4.96763 5.56895
94.40000 4.38019 5.61981 7.13455 5.10538 5.05146 5.05134 5.05133 5.65243
94.50000 4.38019 5.61981 7.16577 5.14096 5.08821 5.08809 5.08808 5.69435
94.60000 4.38019 5.61981 7.06648 5.03894 4.98614 4.98603 4.98601 5.58991
94.70000 4.38019 5.61981 7.09317 5.07724 5.02486 5.02474 5.02473 5.62969
94.80000 4.38019 5.61981 7.01378 4.99876 4.94758 4.94747 4.94746 5.55486
94.90000 4.38019 5.61981 7.02575 5.01413 4.96461 4.96451 4.96450 5.57217
95.00000 4.38019 5.61981 7.01191 5.01287 4.96724 4.96714 4.96713 5.57546
95.10000 4.38019 5.61981 6.91552 4.92361 4.87772 4.87762 4.87761 5.48964
95.20000 4.38019 5.61981 6.88314 4.89436 4.85021 4.85013 4.85012 5.46633
95.30000 4.38019 5.61981 6.86183 4.87507 4.83271 4.83262 4.83261 5.45431
95.40000 4.38019 5.61981 6.71116 4.74049 4.70228 4.70221 4.70219 5.32390
95.50000 4.38019 5.61981 6.68668 4.72775 4.69215 4.69210 4.69208 5.32051
95.60000 4.38019 5.61981 6.73991 4.78428 4.74890 4.74887 4.74886 5.37351
95.70000 4.38019 5.61981 6.71199 4.75903 4.72628 4.72624 4.72623 5.34979
95.80000 4.38019 5.61981 6.81684 4.86956 4.83871 4.83866 4.83865 5.46470
95.90000 4.38019 5.61981 6.70857 4.76595 4.73724 4.73721 4.73719 5.36063
96.00000 4.38019 5.61981 6.83667 4.89225 4.86548 4.86543 4.86542 5.49346
96.10000 4.38019 5.61981 6.85879 4.91573 4.89207 4.89202 4.89201 5.52148
96.20000 4.38019 5.61981 6.82432 4.88469 4.86201 4.86197 4.86195 5.49536
96.30000 4.38019 5.61981 6.72731 4.79126 4.76922 4.76921 4.76920 5.39812
96.40000 4.38019 5.61981 6.72331 4.79513 4.77521 4.77519 4.77518 5.40694
96.50000 4.38019 5.61981 6.61285 4.68562 4.66469 4.66467 4.66466 5.29920
96.60000 4.38019 5.61981 6.55372 4.63440 4.61346 4.61346 4.61345 5.24602
96.70000 4.38019 5.61981 6.76690 4.84621 4.82394 4.82393 4.82392 5.45857
96.80000 4.38019 5.61981 6.59157 4.66786 4.64536 4.64537 4.64536 5.27558
96.90000 4.38019 5.61981 6.58233 4.65757 4.63598 4.63599 4.63597 5.26568
97.00000 4.38019 5.61981 6.62312 4.69857 4.67615 4.67617 4.67616 5.30419
97.10000 4.38019 5.61981 6.60874 4.68654 4.66359 4.66360 4.66359 5.29401
97.20000 4.38019 5.61981 6.61254 4.69893 4.67427 4.67428 4.67427 5.30529
97.30000 4.38019 5.61981 6.63478 4.72357 4.69891 4.69891 4.69890 5.32987
97.40000 4.38019 5.61981 6.59411 4.68927 4.66476 4.66477 4.66476 5.29580
97.50000 4.38019 5.61981 6.68510 4.78832 4.76172 4.76171 4.76170 5.39229
97.60000 4.38019 5.61981 6.72185 4.82767 4.79968 4.79967 4.79966 5.43678
97.70000 4.38019 5.61981 6.67708 4.78472 4.75508 4.75508 4.75507 5.39391
97.80000 4.38019 5.61981 6.69170 4.79312 4.76380 4.76380 4.76379 5.40634
97.90000 4.38019 5.61981 6.62583 4.73465 4.70527 4.70527 4.70526 5.35255
98.00000 4.38019 5.61981 6.57090 4.66444 4.63307 4.63305 4.63304 5.28098
98.10000 4.38019 5.61981 6.57938 4.66801 4.63589 4.63586 4.63585 5.28758
98.20000 4.38019 5.61981 6.57925 4.66724 4.63284 4.63283 4.63283 5.27983
98.30000 4.38019 5.61981 6.51861 4.61349 4.57625 4.57626 4.57626 5.22382
98.40000 4.38019 5.61981 6.51313 4.60933 4.57036 4.57039 4.57039 5.21938
98.50000 4.38019 5.61981 6.46560 4.56185 4.52235 4.52240 4.52240 5.17288
98.60000 4.38019 5.61981 6.58618 4.67513 4.63348 4.63352 4.63352 5.28660
98.70000 4.38019 5.61981 6.49263 4.57754 4.53434 4.53443 4.53443 5.18501
98.80000 4.38019 5.61981 6.49916 4.57837 4.53428 4.53436 4.53436 5.18100
98.90000 4.38019 5.61981 6.52528 4.59782 4.55318 4.55325 4.55325 5.20689
99.00000 4.38019 5.61981 6.49967 4.57601 4.52968 4.52974 4.52973 5.19399
99.10000 4.38019 5.61981 6.46237 4.54024 4.49248 4.49256 4.49255 5.16139
99.20000 4.38019 5.61981 6.58236 4.65415 4.60462 4.60470 4.60470 5.27514
99.30000 4.38019 5.61981 6.49689 4.56201 4.51189 4.51196 4.51196 5.18418
99.40000 4.38019 5.61981 6.44275 4.50973 4.45804 4.45810 4.45810 5.13026
99.50000 4.38019 5.61981 6.35036 4.41744 4.36616 4.36623 4.36622 5.03288
99.60000 4.38019 5.61981 6.40739 4.47302 4.42308 4.42316 4.42316 5.08664
99.70000 4.38019 5.61981 6.42644 4.49561 4.44642 4.44652 4.44651 5.11131
99.80000 4.38019 5.61981 6.49858 4.56797 4.52102 4.52113 4.52113 5.18643
99.90000 4.38019 5.61981 6.59438 4.66685 4.62142 4.62157 4.62157 5.28922
100.00000 4.38019 5.61981 6.56280 4.63463 4.59238 4.59254 4.59254 5.25903
100.10000 4.38019 5.61981 6.59020 4.67439 4.63297 4.63314 4.63314 5.30160
100.20000 4.38019 5.61981 6.59117 4.67892 4.63795 4.63812 4.63812 5.30764
100.30000 4.38019 5.61981 6.54002 4.62683 4.58740 4.58757 4.58757 5.25416
100.40000 4.38019 5.61981 6.57750 4.67177 4.63486 4.63505 4.63505 5.29871
100.50000 4.38019 5.61981 6.50659 4.59956 4.56103 4.56121 4.56121 5.22302
100.60000 4.38019 5.61981 6.56076 4.65276 4.61295 4.61313 4.61313 5.28373
100.70000 4.38019 5.61981 6.56336 4.65772 4.61907 4.61924 4.61924 5.29032
100.80000 4.38019 5.61981 6.63928 4.74226 4.70377 4.70396 4.70396 5.37590
100.90000 4.38019 5.61981 6.56928 4.66065 4.62155 4.62174 4.62175 5.29151
101.00000 4.38019 5.61981 6.48359 4.57719 4.53993 4.54013 4.54014 5.21244
101.10000 4.38019 5.61981 6.49782 4.59245 4.55350 4.55370 4.55370 5.22673
101.20000 4.38019 5.61981 6.53413 4.63077 4.58995 4.59012 4.59013 5.25973
101.30000 4.38019 5.61981 6.55824 4.65723 4.61467 4.61482 4.61483 5.28788
101.40000 4.38019 5.61981 6.52752 4.62769 4.58432 4.58446 4.58447 5.25597
101.50000 4.38019 5.61981 6.53400 4.63468 4.59237 4.59251 4.59252 5.26263
101.60000 4.38019 5.61981 6.58491 4.68399 4.64168 4.64180 4.64182 5.31928
101.70000 4.38019 5.61981 6.68809 4.78982 4.74813 4.74825 4.74827 5.42797
101.80000 4.38019 5.61981 6.49676 4.60578 4.56365 4.56378 4.56379 5.24299
101.90000 4.38019 5.61981 6.40058 4.50742 4.46520 4.46531 4.46533 5.14588
102.00000 4.38019 5.61981 6.30550 4.40447 4.36321 4.36331 4.36332 5.04571
102.10000 4.38019 5.61981 6.30926 4.40734 4.36808 4.36818 4.36819 5.05002
102.20000 4.38019 5.61981 6.32576 4.42316 4.38571 4.38578 4.38580 5.06905
102.30000 4.38019 5.61981 6.35228 4.45557 4.41993 4.41999 4.42001 5.10398
102.40000 4.38019 5.61981 6.41047 4.51153 4.47823 4.47830 4.47832 5.15812
102.50000 4.38019 5.61981 6.43692 4.54637 4.51458 4.51465 4.51466 5.19667
102.60000 4.38019 5.61981 6.44555 4.55576 4.52868 4.52874 4.52876 5.21149
102.70000 4.38019 5.61981 6.51880 4.63806 4.61463 4.61469 4.61470 5.30169
102.80000 4.38019 5.61981 6.50186 4.62374 4.60210 4.60215 4.60217 5.28487
102.90000 4.38019 5.61981 6.49114 4.61581 4.59756 4.59763 4.59765 5.27734
103.00000 4.38019 5.61981 6.52728 4.66221 4.64774 4.64780 4.64783 5.32825
103.10000 4.38019 5.61981 6.57717 4.71731 4.70684 4.70691 4.70693 5.38695
103.20000 4.38019 5.61981 6.56377 4.70803 4.69910 4.69915 4.69917 5.37531
103.30000 4.38019 5.61981 6.47314 4.62049 4.61442 4.61447 4.61450 5.29062
103.40000 4.38019 5.61981 6.45964 4.61593 4.61350 4.61358 4.61360 5.29105
103.50000 4.38019 5.61981 6.51244 4.68113 4.68123 4.68131 4.68133 5.36131
103.60000 4.38019 5.61981 6.49651 4.67044 4.67345 4.67353 4.67356 5.35334
103.70000 4.38019 5.61981 6.44819 4.63115 4.63750 4.63761 4.63764 5.31714
103.80000 4.38019 5.61981 6.48960 4.67913 4.68831 4.68843 4.68845 5.36878
103.90000 4.38019 5.61981 6.44022 4.63320 4.64421 4.64433 4.64435 5.32845
104.00000 4.38019 5.61981 6.40763 4.60743 4.61927 4.61937 4.61939 5.30671
104.10000 4.38019 5.61981 6.35946 4.56408 4.57887 4.57896 4.57899 5.26354
104.20000 4.38019 5.61981 6.43486 4.64554 4.66213 4.66219 4.66222 5.34671
104.30000 4.38019 5.61981 6.46684 4.67606 4.69374 4.69380 4.69383 5.37690
104.40000 4.38019 5.61981 6.50895 4.72517 4.74326 4.74328 4.74330 5.42609
104.50000 4.38019 5.61981 6.41946 4.63982 4.65853 4.65854 4.65857 5.33796
104.60000 4.38019 5.61981 6.50153 4.72059 4.74067 4.74068 4.74070 5.41961
104.70000 4.38019 5.61981 6.56088 4.77404 4.79267 4.79264 4.79266 5.47634
104.80000 4.38019 5.61981 6.48652 4.70648 4.72770 4.72768 4.72770 5.41183
104.90000 4.38019 5.61981 6.57936 4.80461 4.82486 4.82483 4.82485 5.51293
105.00000 4.38019 5.61981 6.51894 4.74237 4.76126 4.76124 4.76125 5.45045
105.10000 4.38019 5.61981 6.50236 4.72603 4.74422 4.74420 4.74422 5.43207
105.20000 4.38019 5.61981 6.47242 4.69478 4.71111 4.71109 4.71110 5.39992
105.30000 4.38019 5.61981 6.50649 4.72458 4.73837 4.73833 4.73835 5.42846
105.40000 4.38019 5.61981 6.48242 4.70320 4.71406 4.71403 4.71404 5.40771
105.50000 4.38019 5.61981 6.53780 4.75836 4.76731 4.76727 4.76728 5.45840
105.60000 4.38019 5.61981 6.43102 4.65471 4.65958 4.65956 4.65958 5.35145
105.70000 4.38019 5.61981 6.46479 4.69816 4.70080 4.70079 4.70080 5.39404
105.80000 4.38019 5.61981 6.48401 4.71587 4.71495 4.71493 4.71494 5.40583
105.90000 4.38019 5.61981 6.55440 4.79016 4.78506 4.78506 4.78506 5.47556
106.00000 4.38019 5.61981 6.46629 4.70061 4.69221 4.69221 4.69222 5.38077
106.10000 4.38019 5.61981 6.38113 4.61532 4.60451 4.60451 4.60451 5.29347
106.20000 4.38019 5.61981 6.45942 4.69316 4.67641 4.67642 4.67642 5.36549
106.30000 4.38019 5.61981 6.47739 4.72502 4.70610 4.70614 4.70614 5.39272
106.40000 4.38019 5.61981 6.39397 4.63447 4.61122 4.61125 4.61125 5.29102
106.50000 4.38019 5.61981 6.34766 4.59233 4.56562 4.56566 4.56566 5.24047
106.60000 4.38019 5.61981 6.24624 4.48185 4.45195 4.45198 4.45198 5.12358
106.70000 4.38019 5.61981 6.23118 4.47169 4.44064 4.44067 4.44067 5.11369
106.80000 4.38019 5.61981 6.29117 4.54625 4.51461 4.51465 4.51465 5.19035
106.90000 4.38019 5.61981 6.39547 4.64737 4.61317 4.61319 4.61319 5.29167
107.00000 4.38019 5.61981 6.39634 4.65501 4.62094 4.62098 4.62097 5.30113
107.10000 4.38019 5.61981 6.29351 4.55652 4.52128 4.52133 4.52133 5.19712
107.20000 4.38019 5.61981 6.22359 4.48296 4.44893 4.44897 4.44896 5.11997
107.30000 4.38019 5.61981 6.09124 4.35181 4.31828 4.31832 4.31831 4.98622
107.40000 4.38019 5.61981 6.10969 4.37337 4.33944 4.33947 4.33946 5.00593
107.50000 4.38019 5.61981 6.13604 4.40816 4.37515 4.37517 4.37516 5.04408
107.60000 4.38019 5.61981 6.12352 4.39421 4.36129 4.36130 4.36129 5.03259
107.70000 4.38019 5.61981 6.12282 4.38793 4.35190 4.35192 4.35191 5.02364
107.80000 4.38019 5.61981 6.01089 4.28422 4.24939 4.24941 4.24940 4.91767
107.90000 4.38019 5.61981 5.98623 4.26093 4.22445 4.22446 4.22445 4.89122
108.00000 4.38019 5.61981 5.91480 4.19904 4.16315 4.16317 4.16316 4.82827
108.10000 4.38019 5.61981 5.96304 4.25399 4.21806 4.21808 4.21807 4.88773
108.20000 4.38019 5.61981 5.91796 4.21516 4.17975 4.17977 4.17976 4.85311
108.30000 4.38019 5.61981 5.91080 4.21283 4.17805 4.17806 4.17805 4.85526
108.40000 4.38019 5.61981 5.86688 4.16564 4.13101 4.13105 4.13104 4.80618
108.50000 4.38019 5.61981 5.96083 4.25925 4.22653 4.22661 4.22660 4.90307
108.60000 4.38019 5.61981 5.78691 4.09124 4.06206 4.06216 4.06216 4.73671
108.70000 4.38019 5.61981 5.81872 4.13513 4.10926 4.10937 4.10937 4.78556
108.80000 4.38019 5.61981 5.77152 4.09680 4.07351 4.07363 4.07362 4.74705
108.90000 4.38019 5.61981 5.73002 4.06123 4.03934 4.03945 4.03944 4.71270
109.00000 4.38019 5.61981 5.80785 4.14207 4.12315 4.12324 4.12324 4.79998
109.10000 4.38019 5.61981 5.78195 4.11715 4.10006 4.10016 4.10015 4.77863
109.20000 4.38019 5.61981 5.81833 4.15352 4.13930 4.13942 4.13941 4.81624
109.30000 4.38019 5.61981 5.81667 4.15702 4.14536 4.14550 4.14550 4.82712
109.40000 4.38019 5.61981 5.90993 4.25866 4.24902 4.24918 4.24918 4.93093
109.50000 4.38019 5.61981 6.01519 4.36365 4.35536 4.35552 4.35551 5.04054
109.60000 4.38019 5.61981 5.96652 4.31883 4.31126 4.31140 4.31139 4.99729
109.70000 4.38019 5.61981 5.93169 4.27612 4.27006 4.27023 4.27023 4.95953
109.80000 4.38019 5.61981 6.01180 4.35293 4.34872 4.34886 4.34886 5.04115
109.90000 4.38019 5.61981 5.91893 4.26468 4.26182 4.26199 4.26199 4.95214
110.00000 4.38019 5.61981 5.91579 4.25650 4.25270 4.25288 4.25287 4.94305
110.10000 4.38019 5.61981 5.96111 4.30035 4.29676 4.29693 4.29692 4.98868
110.20000 4.38019 5.61981 6.02642 4.36486 4.36245 4.36262 4.36261 5.05313
110.30000 4.38019 5.61981 5.90196 4.24417 4.24244 4.24261 4.24260 4.93190
110.40000 4.38019 5.61981 5.94696 4.29246 4.29138 4.29155 4.29155 4.98138
110.50000 4.38019 5.61981 5.96426 4.31505 4.31477 4.31495 4.31494 5.00819
110.60000 4.38019 5.61981 6.02511 4.37669 4.37795 4.37815 4.37814 5.07148
110.70000 4.38019 5.61981 6.01078 4.36210 4.36444 4.36464 4.36464 5.06243
110.80000 4.38019 5.61981 5.99279 4.34612 4.34850 4.34870 4.34869 5.04967
110.90000 4.38019 5.61981 5.96946 4.32008 4.32336 4.32355 4.32354 5.02542
111.00000 4.38019 5.61981 6.02231 4.36634 4.37080 4.37100 4.37099 5.06844
111.10000 4.38019 5.61981 6.04778 4.39293 4.39890 4.39910 4.39909 5.09822
111.20000 4.38019 5.61981 5.97719 4.32346 4.33049 4.33070 4.33069 5.02723
111.30000 4.38019 5.61981 5.96064 4.31252 4.32090 4.32114 4.32113 5.01877
111.40000 4.38019 5.61981 5.88831 4.24041 4.25043 4.25069 4.25068 4.94824
111.50000 4.38019 5.61981 5.88966 4.24138 4.25209 4.25237 4.25236 4.95372
111.60000 4.38019 5.61981 5.81214 4.16905 4.18121 4.18149 4.18148 4.88005
111.70000 4.38019 5.61981 5.78112 4.14809 4.16078 4.16107 4.16105 4.85773
111.80000 4.38019 5.61981 5.73168 4.09738 4.11054 4.11080 4.11079 4.80659
111.90000 4.38019 5.61981 5.78758 4.15091 4.16333 4.16359 4.16358 4.85606
112.00000 4.38019 5.61981 5.86335 4.21873 4.22989 4.23019 4.23017 4.92245
112.10000 4.38019 5.61981 5.86002 4.21295 4.22456 4.22486 4.22485 4.91740
112.20000 4.38019 5.61981 5.96085 4.31651 4.32624 4.32651 4.32650 5.02330
112.30000 4.38019 5.61981 5.98859 4.34001 4.34969 4.34997 4.34995 5.04408
112.40000 4.38019 5.61981 6.03655 4.38809 4.39664 4.39695 4.39694 5.08826
112.50000 4.38019 5.61981 6.03464 4.38097 4.38960 4.38993 4.38992 5.07942
112.60000 4.38019 5.61981 5.99562 4.34204 4.35217 4.35254 4.35253 5.04351
112.70000 4.38019 5.61981 6.02535 4.37069 4.38181 4.38219 4.38218 5.07257
112.80000 4.38019 5.61981 6.03782 4.38257 4.39437 4.39474 4.39473 5.08800
112.90000 4.38019 5.61981 6.02961 4.37294 4.38490 4.38525 4.38524 5.08233
113.00000 4.38019 5.61981 6.14277 4.49508 4.50739 4.50775 4.50774 5.20692
113.10000 4.38019 5.61981 6.05508 4.40185 4.41480 4.41517 4.41516 5.11259
113.20000 4.38019 5.61981 6.09750 4.44454 4.45873 4.45911 4.45910 5.15660
113.30000 4.38019 5.61981 6.06599 4.41187 4.42522 4.42561 4.42560 5.12428
113.40000 4.38019 5.61981 6.07850 4.42578 4.43863 4.43903 4.43902 5.13489
113.50000 4.38019 5.61981 6.23774 4.59337 4.60674 4.60712 4.60711 5.30470
113.60000 4.38019 5.61981 6.22289 4.57406 4.58526 4.58560 4.58559 5.28541
113.70000 4.38019 5.61981 6.17111 4.52388 4.53280 4.53314 4.53313 5.23450
113.80000 4.38019 5.61981 6.19278 4.54420 4.55216 4.55248 4.55247 5.25536
113.90000 4.38019 5.61981 6.12115 4.47220 4.48168 4.48204 4.48203 5.18437
114.00000 4.38019 5.61981 6.14307 4.49018 4.50124 4.50158 4.50158 5.20417
114.10000 4.38019 5.61981 6.05989 4.41112 4.42203 4.42238 4.42238 5.12319
114.20000 4.38019 5.61981 6.09589 4.44557 4.45708 4.45742 4.45742 5.15758
114.30000 4.38019 5.61981 6.19295 4.54485 4.55641 4.55678 4.55678 5.26002
114.40000 4.38019 5.61981 6.27266 4.62237 4.63423 4.63460 4.63460 5.33864
114.50000 4.38019 5.61981 6.27891 4.63068 4.64308 4.64343 4.64343 5.34745
114.60000 4.38019 5.61981 6.33737 4.68441 4.69747 4.69781 4.69781 5.40335
114.70000 4.38019 5.61981 6.31508 4.66954 4.68344 4.68375 4.68375 5.39050
114.80000 4.38019 5.61981 6.18193 4.54621 4.56208 4.56240 4.56240 5.26890
114.90000 4.38019 5.61981 6.25957 4.62560 4.64373 4.64403 4.64404 5.35129
115.00000 4.38019 5.61981 6.29631 4.66611 4.68706 4.68735 4.68736 5.39340
115.10000 4.38019 5.61981 6.37504 4.74947 4.77286 4.77315 4.77315 5.47870
115.20000 4.38019 5.61981 6.27052 4.64547 4.67160 4.67190 4.67190 5.37976
115.30000 4.38019 5.61981 6.14688 4.52436 4.55227 4.55254 4.55255 5.26008
115.40000 4.38019 5.61981 6.17570 4.55047 4.57971 4.57995 4.57996 5.29031
115.50000 4.38019 5.61981 6.13226 4.50973 4.53771 4.53787 4.53788 5.24880
115.60000 4.38019 5.61981 6.12332 4.50411 4.53099 4.53115 4.53115 5.24529
115.70000 4.38019 5.61981 6.14688 4.52347 4.55102 4.55116 4.55117 5.26827
115.80000 4.38019 5.61981 6.23881 4.61872 4.64679 4.64691 4.64691 5.37236
115.90000 4.38019 5.61981 6.17344 4.55013 4.57962 4.57974 4.57974 5.30382
116.00000 4.38019 5.61981 6.19708 4.58204 4.61164 4.61177 4.61177 5.34029
116.10000 4.38019 5.61981 6.06035 4.44898 4.47932 4.47947 4.47947 5.20804
116.20000 4.38019 5.61981 6.11634 4.50385 4.53401 4.53411 4.53411 5.26741
116.30000 4.38019 5.61981 6.21987 4.60878 4.63729 4.63734 4.63734 5.37668
116.40000 4.38019 5.61981 6.26997 4.65385 4.68206 4.68209 4.68210 5.42294
116.50000 4.38019 5.61981 6.36149 4.74300 4.76886 4.76886 4.76886 5.51521
116.60000 4.38019 5.61981 6.22503 4.60741 4.63367 4.63369 4.63368 5.37861
116.70000 4.38019 5.61981 6.29909 4.68490 4.70989 4.70991 4.70991 5.45156
116.80000 4.38019 5.61981 6.35338 4.73268 4.75714 4.75713 4.75713 5.50049
116.90000 4.38019 5.61981 6.24574 4.62340 4.64689 4.64689 4.64689 5.38907
117.00000 4.38019 5.61981 6.33665 4.71417 4.73515 4.73513 4.73513 5.47792
117.10000 4.38019 5.61981 6.26307 4.63697 4.65617 4.65616 4.65616 5.39880
117.20000 4.38019 5.61981 6.26669 4.64121 4.65906 4.65906 4.65905 5.40137
117.30000 4.38019 5.61981 6.16860 4.54351 4.55990 4.55991 4.55990 5.30260
117.40000 4.38019 5.61981 6.13694 4.50819 4.52583 4.52586 4.52585 5.26802
117.50000 4.38019 5.61981 6.11200 4.48755 4.50537 4.50542 4.50541 5.24260
117.60000 4.38019 5.61981 6.17034 4.55041 4.56819 4.56824 4.56823 5.30459
117.70000 4.38019 5.61981 6.18297 4.56495 4.58441 4.58449 4.58448 5.32055
117.80000 4.38019 5.61981 6.18833 4.57827 4.59884 4.59896 4.59895 5.33105
117.90000 4.38019 5.61981 6.09429 4.48883 4.51175 4.51189 4.51188 5.23986
118.00000 4.38019 5.61981 6.06209 4.45951 4.48410 4.48426 4.48425 5.21181
118.10000 4.38019 5.61981 5.93687 4.33680 4.36095 4.36111 4.36110 5.08875
118.20000 4.38019 5.61981 6.03449 4.43549 4.45872 4.45888 4.45887 5.18356
118.30000 4.38019 5.61981 6.12695 4.53077 4.55298 4.55315 4.55313 5.27730
118.40000 4.38019 5.61981 6.19884 4.60619 4.62662 4.62679 4.62677 5.35318
118.50000 4.38019 5.61981 6.21260 4.62261 4.63962 4.63982 4.63979 5.36746
118.60000 4.38019 5.61981 6.19030 4.60177 4.61742 4.61763 4.61761 5.34557
118.70000 4.38019 5.61981 6.20016 4.62376 4.63802 4.63825 4.63823 5.36858
118.80000 4.38019 5.61981 6.20070 4.62380 4.63769 4.63792 4.63790 5.36878
118.90000 4.38019 5.61981 6.31901 4.74452 4.75632 4.75656 4.75653 5.49009
119.00000 4.38019 5.61981 6.20151 4.62399 4.63340 4.63362 4.63359 5.36450
119.10000 4.38019 5.61981 6.21687 4.63760 4.64529 4.64552 4.64550 5.37414
119.20000 4.38019 5.61981 6.24159 4.66268 4.66785 4.66807 4.66804 5.39468
119.30000 4.38019 5.61981 6.22217 4.64308 4.64710 4.64733 4.64730 5.37534
119.40000 4.38019 5.61981 6.31730 4.74176 4.74324 4.74346 4.74343 5.47057
119.50000 4.38019 5.61981 6.22954 4.65373 4.65439 4.65462 4.65460 5.37973
119.60000 4.38019 5.61981 6.27460 4.69343 4.69085 4.69105 4.69102 5.42060
119.70000 4.38019 5.61981 6.32387 4.74230 4.73830 4.73848 4.73845 5.46842
119.80000 4.38019 5.61981 6.33010 4.74180 4.73400 4.73412 4.73409 5.46741
119.90000 4.38019 5.61981 6.26382 4.66994 4.65853 4.65866 4.65863 5.39174
120.00000 4.38019 5.61981 6.19257 4.59770 4.58327 4.58335 4.58333 5.31294
120.10000 4.38019 5.61981 6.20005 4.61005 4.59215 4.59222 4.59219 5.32256
120.20000 4.38019 5.61981 6.17311 4.58152 4.56238 4.56243 4.56240 5.29232
120.30000 4.38019 5.61981 6.19474 4.59808 4.57587 4.57591 4.57588 5.30900
120.40000 4.38019 5.61981 6.15614 4.55947 4.53561 4.53562 4.53560 5.26962
120.50000 4.38019 5.61981 6.11661 4.51697 4.49100 4.49097 4.49095 5.22225
120.60000 4.38019 5.61981 6.12826 4.52655 4.49651 4.49645 4.49642 5.22886
120.70000 4.38019 5.61981 5.99852 4.39126 4.35960 4.35952 4.35950 5.09076
120.80000 4.38019 5.61981 6.01507 4.40729 4.37353 4.37344 4.37342 5.10680
120.90000 4.38019 5.61981 6.07248 4.46381 4.42841 4.42829 4.42827 5.16154
121.00000 4.38019 5.61981 5.99682 4.37877 4.34019 4.34001 4.33998 5.07315
121.10000 4.38019 5.61981 5.91646 4.30674 4.26678 4.26663 4.26660 5.00029
121.20000 4.38019 5.61981 6.03374 4.41680 4.37520 4.37501 4.37498 5.11216
121.30000 4.38019 5.61981 6.06704 4.44428 4.40105 4.40081 4.40078 5.14049
121.40000 4.38019 5.61981 6.10465 4.48086 4.43767 4.43740 4.43737 5.18125
121.50000 4.38019 5.61981 6.08476 4.45389 4.40825 4.40794 4.40792 5.15063
121.60000 4.38019 5.61981 6.02583 4.39517 4.34973 4.34943 4.34941 5.09300
121.70000 4.38019 5.61981 5.89539 4.25814 4.21168 4.21137 4.21135 4.95237
121.80000 4.38019 5.61981 5.95682 4.32008 4.27163 4.27129 4.27126 5.01412
121.90000 4.38019 5.61981 5.96317 4.31888 4.26877 4.26843 4.26840 5.01302
122.00000 4.38019 5.61981 6.15546 4.51150 4.45936 4.45900 4.45897 5.20707
122.10000 4.38019 5.61981 6.10207 4.45914 4.40517 4.40480 4.40477 5.15572
122.20000 4.38019 5.61981 5.98821 4.34787 4.29206 4.29168 4.29165 5.04184
122.30000 4.38019 5.61981 5.99638 4.35700 4.29784 4.29746 4.29743 5.04819
122.40000 4.38019 5.61981 6.10139 4.46463 4.40063 4.40022 4.40019 5.15338
122.50000 4.38019 5.61981 6.13189 4.49352 4.42703 4.42663 4.42660 5.17637
122.60000 4.38019 5.61981 6.10429 4.46434 4.39449 4.39407 4.39404 5.14664
122.70000 4.38019 5.61981 6.10296 4.45907 4.38643 4.38598 4.38595 5.13852
122.80000 4.38019 5.61981 5.98492 4.33475 4.25966 4.25921 4.25917 5.01192
122.90000 4.38019 5.61981 6.09942 4.44185 4.36430 4.36382 4.36378 5.12113
123.00000 4.38019 5.61981 5.93433 4.27363 4.19306 4.19258 4.19255 4.94714
123.10000 4.38019 5.61981 5.92902 4.26952 4.18719 4.18671 4.18669 4.93856
123.20000 4.38019 5.61981 5.98744 4.32766 4.24204 4.24156 4.24153 4.99284
123.30000 4.38019 5.61981 6.06659 4.40403 4.31360 4.31310 4.31307 5.06732
123.40000 4.38019 5.61981 6.19021 4.52060 4.42668 4.42616 4.42613 5.18181
123.50000 4.38019 5.61981 6.16585 4.49855 4.40284 4.40230 4.40227 5.16143
123.60000 4.38019 5.61981 6.18779 4.51907 4.42063 4.42006 4.42003 5.17970
123.70000 4.38019 5.61981 6.29274 4.61655 4.51502 4.51444 4.51441 5.27528
123.80000 4.38019 5.61981 6.35761 4.68189 4.57762 4.57703 4.57699 5.34213
123.90000 4.38019 5.61981 6.28110 4.60223 4.49630 4.49573 4.49570 5.25991
124.00000 4.38019 5.61981 6.09329 4.41088 4.30306 4.30247 4.30244 5.06150
124.10000 4.38019 5.61981 6.06343 4.38043 4.27042 4.26985 4.26982 5.02896
124.20000 4.38019 5.61981 6.02089 4.33547 4.22438 4.22381 4.22378 4.98194
124.30000 4.38019 5.61981 6.03225 4.34909 4.23785 4.23731 4.23728 4.99377
124.40000 4.38019 5.61981 6.19286 4.51249 4.40001 4.39943 4.39940 5.15800
124.50000 4.38019 5.61981 6.15332 4.46886 4.35534 4.35473 4.35470 5.11540
124.60000 4.38019 5.61981 6.19009 4.50377 4.38844 4.38781 4.38778 5.14967
124.70000 4.38019 5.61981 6.12039 4.43284 4.31681 4.31619 4.31616 5.07679
124.80000 4.38019 5.61981 6.11564 4.42648 4.30782 4.30720 4.30717 5.06846
124.90000 4.38019 5.61981 6.24881 4.56076 4.44072 4.44012 4.44009 5.20355
125.00000 4.38019 5.61981 6.28066 4.59194 4.47189 4.47130 4.47128 5.23130
125.10000 4.38019 5.61981 6.32098 4.63439 4.51437 4.51381 4.51379 5.27418
125.20000 4.38019 5.61981 6.21345 4.52573 4.40426 4.40368 4.40366 5.16396
125.30000 4.38019 5.61981 6.35313 4.66450 4.54163 4.54103 4.54101 5.30575
125.40000 4.38019 5.61981 6.38744 4.69906 4.57503 4.57442 4.57440 5.33958
125.50000 4.38019 5.61981 6.40810 4.72014 4.59403 4.59341 4.59339 5.36113
125.60000 4.38019 5.61981 6.48486 4.79066 4.66088 4.66025 4.66023 5.43183
125.70000 4.38019 5.61981 6.57856 4.88458 4.75285 4.75219 4.75217 5.52532
125.80000 4.38019 5.61981 6.54013 4.84378 4.71077 4.71010 4.71008 5.48404
125.90000 4.38019 5.61981 6.64216 4.94947 4.81380 4.81311 4.81309 5.58840
126.00000 4.38019 5.61981 6.63952 4.94216 4.80362 4.80292 4.80291 5.58025
126.10000 4.38019 5.61981 6.58176 4.88096 4.74087 4.74015 4.74013 5.51752
126.20000 4.38019 5.61981 6.66638 4.96348 4.82109 4.82034 4.82033 5.60079
126.30000 4.38019 5.61981 6.70600 4.99953 4.85519 4.85444 4.85442 5.64061
126.40000 4.38019 5.61981 6.56664 4.85780 4.71121 4.71044 4.71043 5.49450
126.50000 4.38019 5.61981 6.51161 4.79692 4.64819 4.64741 4.64739 5.43367
126.60000 4.38019 5.61981 6.35921 4.64272 4.49314 4.49237 4.49236 5.27713
126.70000 4.38019 5.61981 6.37397 4.65606 4.50510 4.50434 4.50432 5.28911
126.80000 4.38019 5.61981 6.49564 4.77540 4.62145 4.62068 4.62066 5.40870
126.90000 4.38019 5.61981 6.57376 4.84686 4.69075 4.68997 4.68995 5.48134
127.00000 4.38019 5.61981 6.57632 4.84902 4.69068 4.68991 4.68988 5.48255
127.10000 4.38019 5.61981 6.60464 4.87422 4.71337 4.71259 4.71256 5.50906
127.20000 4.38019 5.61981 6.54803 4.81697 4.65592 4.65513 4.65511 5.45477
127.30000 4.38019 5.61981 6.55751 4.82259 4.66230 4.66155 4.66153 5.45745
127.40000 4.38019 5.61981 6.62058 4.88590 4.72509 4.72435 4.72433 5.51913
127.50000 4.38019 5.61981 6.57145 4.83262 4.67029 4.66954 4.66952 5.46452
127.60000 4.38019 5.61981 6.62408 4.88478 4.72299 4.72229 4.72227 5.51735
127.70000 4.38019 5.61981 6.61075 4.87256 4.71117 4.71049 4.71046 5.50408
127.80000 4.38019 5.61981 6.58893 4.84702 4.68572 4.68506 4.68503 5.47920
127.90000 4.38019 5.61981 6.64019 4.89602 4.73602 4.73538 4.73536 5.52873
128.00000 4.38019 5.61981 6.61968 4.87696 4.71775 4.71713 4.71711 5.51022
128.10000 4.38019 5.61981 6.59100 4.84708 4.68886 4.68829 4.68827 5.47939
128.20000 4.38019 5.61981 6.65139 4.90898 4.75085 4.75029 4.75027 5.54254
128.30000 4.38019 5.61981 6.57237 4.83140 4.67643 4.67589 4.67587 5.46546
128.40000 4.38019 5.61981 6.67105 4.93689 4.78533 4.78485 4.78483 5.57434
128.50000 4.38019 5.61981 6.75022 5.02349 4.87365 4.87318 4.87316 5.66443
128.60000 4.38019 5.61981 6.75061 5.02573 4.87779 4.87732 4.87730 5.67020
128.70000 4.38019 5.61981 6.76740 5.04757 4.90277 4.90231 4.90229 5.69430
128.80000 4.38019 5.61981 6.69862 4.97978 4.83898 4.83857 4.83855 5.62637
128.90000 4.38019 5.61981 6.67115 4.95491 4.81660 4.81620 4.81618 5.60818
129.00000 4.38019 5.61981 6.65624 4.94113 4.80487 4.80452 4.80450 5.59505
129.10000 4.38019 5.61981 6.71476 5.00488 4.87078 4.87042 4.87040 5.66346
129.20000 4.38019 5.61981 6.68113 4.96999 4.83698 4.83663 4.83661 5.62772
129.30000 4.38019 5.61981 6.76375 5.04790 4.91630 4.91596 4.91595 5.70706
129.40000 4.38019 5.61981 6.81893 5.10985 4.98176 4.98145 4.98143 5.77566
129.50000 4.38019 5.61981 6.78383 5.08315 4.95789 4.95761 4.95760 5.75514
129.60000 4.38019 5.61981 6.74906 5.05323 4.93117 4.93094 4.93093 5.72896
129.70000 4.38019 5.61981 6.72150 5.03230 4.91298 4.91275 4.91273 5.71084
129.80000 4.38019 5.61981 6.70681 5.02094 4.90406 4.90382 4.90380 5.69927
129.90000 4.38019 5.61981 6.69927 5.01769 4.90222 4.90199 4.90197 5.69873
130.00000 4.38019 5.61981 6.61261 4.94033 4.82801 4.82779 4.82777 5.62534
130.10000 4.38019 5.61981 6.63923 4.97183 4.86159 4.86137 4.86135 5.66096
130.20000 4.38019 5.61981 6.62546 4.95969 4.85103 4.85078 4.85077 5.64852
130.30000 4.38019 5.61981 6.54263 4.88067 4.77388 4.77365 4.77363 5.57090
130.40000 4.38019 5.61981 6.54943 4.88707 4.78400 4.78381 4.78380 5.58044
130.50000 4.38019 5.61981 6.51343 4.84849 4.74587 4.74567 4.74566 5.54591
130.60000 4.38019 5.61981 6.62390 4.95490 4.85061 4.85037 4.85036 5.65608
130.70000 4.38019 5.61981 6.56432 4.90000 4.79428 4.79404 4.79402 5.59668
130.80000 4.38019 5.61981 6.57723 4.91349 4.80657 4.80633 4.80631 5.61293
130.90000 4.38019 5.61981 6.64454 4.98433 4.87720 4.87694 4.87692 5.68199
131.00000 4.38019 5.61981 6.63890 4.97660 4.86793 4.86764 4.86763 5.67302
131.10000 4.38019 5.61981 6.52918 4.86974 4.75915 4.75883 4.75881 5.56561
131.20000 4.38019 5.61981 6.61246 4.95353 4.83971 4.83936 4.83934 5.64372
131.30000 4.38019 5.61981 6.78226 5.12416 5.00747 5.00710 5.00708 5.81642
131.40000 4.38019 5.61981 6.68585 5.03026 4.91110 4.91072 4.91070 5.71842
131.50000 4.38019 5.61981 6.69061 5.04100 4.91999 4.91957 4.91955 5.72738
131.60000 4.38019 5.61981 6.68763 5.03886 4.91750 4.91706 4.91703 5.72441
131.70000 4.38019 5.61981 6.69944 5.05642 4.93411 4.93367 4.93365 5.74286
131.80000 4.38019 5.61981 6.70511 5.06454 4.94133 4.94087 4.94085 5.75439
131.90000 4.38019 5.61981 6.64755 5.00598 4.88141 4.88089 4.88086 5.69830
132.00000 4.38019 5.61981 6.62369 4.98322 4.85799 4.85746 4.85743 5.67320
132.10000 4.38019 5.61981 6.64237 5.00471 4.87919 4.87865 4.87862 5.69572
132.20000 4.38019 5.61981 6.60737 4.97279 4.84722 4.84665 4.84662 5.66172
132.30000 4.38019 5.61981 6.63480 5.00380 4.87849 4.87793 4.87790 5.69680
132.40000 4.38019 5.61981 6.72304 5.09499 4.97159 4.97105 4.97101 5.79059
132.50000 4.38019 5.61981 6.76001 5.13533 5.01256 5.01200 5.01197 5.83398
132.60000 4.38019 5.61981 6.69098 5.06935 4.94908 4.94855 4.94852 5.76665
132.70000 4.38019 5.61981 6.55810 4.94110 4.82239 4.82190 4.82186 5.63920
132.80000 4.38019 5.61981 6.67910 5.06498 4.94811 4.94762 4.94758 5.76331
132.90000 4.38019 5.61981 6.51946 4.90603 4.79099 4.79052 4.79048 5.60576
133.00000 4.38019 5.61981 6.59224 4.98074 4.86772 4.86724 4.86720 5.68581
133.10000 4.38019 5.61981 6.45718 4.84710 4.73658 4.73611 4.73607 5.55550
133.20000 4.38019 5.61981 6.48940 4.87817 4.76870 4.76823 4.76819 5.58764
133.30000 4.38019 5.61981 6.44200 4.82996 4.72209 4.72162 4.72158 5.53981
133.40000 4.38019 5.61981 6.40838 4.79991 4.69397 4.69353 4.69349 5.51124
133.50000 4.38019 5.61981 6.43573 4.82868 4.72442 4.72398 4.72394 5.54155
133.60000 4.38019 5.61981 6.50784 4.90684 4.80428 4.80389 4.80385 5.61807
133.70000 4.38019 5.61981 6.45147 4.84893 4.74982 4.74946 4.74943 5.55664
133.80000 4.38019 5.61981 6.44011 4.83968 4.74391 4.74358 4.74355 5.54951
133.90000 4.38019 5.61981 6.33248 4.73227 4.63906 4.63875 4.63872 5.44261
134.00000 4.38019 5.61981 6.35553 4.75782 4.66600 4.66572 4.66569 5.46876
134.10000 4.38019 5.61981 6.39730 4.79432 4.70292 4.70264 4.70260 5.50876
134.20000 4.38019 5.61981 6.31719 4.71207 4.62208 4.62183 4.62180 5.42266
134.30000 4.38019 5.61981 6.39632 4.79292 4.70634 4.70613 4.70609 5.50688
134.40000 4.38019 5.61981 6.39415 4.78539 4.69942 4.69921 4.69918 5.50093
134.50000 4.38019 5.61981 6.38519 4.77872 4.69433 4.69417 4.69414 5.49268
134.60000 4.38019 5.61981 6.34484 4.73390 4.65235 4.65223 4.65220 5.44938
134.70000 4.38019 5.61981 6.32222 4.70845 4.62761 4.62748 4.62746 5.42267
134.80000 4.38019 5.61981 6.41811 4.80540 4.72631 4.72619 4.72616 5.51770
134.90000 4.38019 5.61981 6.42812 4.81297 4.73449 4.73439 4.73436 5.52398
135.00000 4.38019 5.61981 6.42189 4.80722 4.72883 4.72874 4.72871 5.51622
135.10000 4.38019 5.61981 6.24596 4.62718 4.54938 4.54930 4.54927 5.33201
135.20000 4.38019 5.61981 6.22254 4.60129 4.52208 4.52202 4.52199 5.30338
135.30000 4.38019 5.61981 6.25685 4.63679 4.55634 4.55631 4.55628 5.33478
135.40000 4.38019 5.61981 6.19022 4.56901 4.48736 4.48733 4.48730 5.26366
135.50000 4.38019 5.61981 6.16992 4.54682 4.46326 4.46321 4.46318 5.24075
135.60000 4.38019 5.61981 6.17317 4.54978 4.46620 4.46616 4.46613 5.24041
135.70000 4.38019 5.61981 6.15441 4.52784 4.44224 4.44218 4.44215 5.21636
135.80000 4.38019 5.61981 6.10919 4.48291 4.39591 4.39586 4.39582 5.16874
135.90000 4.38019 5.61981 6.22085 4.59197 4.50292 4.50286 4.50282 5.27518
136.00000 4.38019 5.61981 6.24437 4.61571 4.52458 4.52453 4.52449 5.29708
136.10000 4.38019 5.61981 6.36104 4.73025 4.63840 4.63836 4.63832 5.41105
136.20000 4.38019 5.61981 6.43975 4.80932 4.71791 4.71785 4.71781 5.49274
136.30000 4.38019 5.61981 6.50057 4.86488 4.77301 4.77291 4.77287 5.54681
136.40000 4.38019 5.61981 6.38136 4.74934 4.65953 4.65949 4.65945 5.42654
136.50000 4.38019 5.61981 6.31444 4.68331 4.59693 4.59690 4.59686 5.36301
136.60000 4.38019 5.61981 6.37777 4.74950 4.66542 4.66543 4.66540 5.42988
136.70000 4.38019 5.61981 6.43508 4.80756 4.72501 4.72503 4.72499 5.49119
136.80000 4.38019 5.61981 6.38967 4.76349 4.68210 4.68211 4.68207 5.44894
136.90000 4.38019 5.61981 6.49288 4.86873 4.78983 4.78985 4.78981 5.55446
137.00000 4.38019 5.61981 6.40118 4.77876 4.70226 4.70230 4.70226 5.46064
137.10000 4.38019 5.61981 6.48687 4.86444 4.78837 4.78838 4.78834 5.55077
137.20000 4.38019 5.61981 6.35637 4.73831 4.66299 4.66298 4.66294 5.42240
137.30000 4.38019 5.61981 6.29469 4.67928 4.60598 4.60598 4.60594 5.36545
137.40000 4.38019 5.61981 6.29481 4.67935 4.60721 4.60722 4.60718 5.36602
137.50000 4.38019 5.61981 6.30121 4.68269 4.61044 4.61047 4.61043 5.37000
137.60000 4.38019 5.61981 6.26425 4.64876 4.57671 4.57676 4.57672 5.33566
137.70000 4.38019 5.61981 6.21891 4.59853 4.52767 4.52772 4.52767 5.28433
137.80000 4.38019 5.61981 6.12127 4.50167 4.43181 4.43188 4.43184 5.18794
137.90000 4.38019 5.61981 6.12298 4.50445 4.43546 4.43553 4.43549 5.19153
138.00000 4.38019 5.61981 6.13224 4.51407 4.44724 4.44731 4.44727 5.20263
138.10000 4.38019 5.61981 6.20585 4.58782 4.52388 4.52395 4.52392 5.27838
138.20000 4.38019 5.61981 6.15078 4.53437 4.47187 4.47195 4.47191 5.22743
138.30000 4.38019 5.61981 6.01249 4.39398 4.33146 4.33154 4.33151 5.08515
138.40000 4.38019 5.61981 5.97422 4.35170 4.29018 4.29027 4.29024 5.04223
138.50000 4.38019 5.61981 5.99160 4.36894 4.30737 4.30746 4.30743 5.05945
138.60000 4.38019 5.61981 5.91892 4.29674 4.23567 4.23575 4.23572 4.98845
138.70000 4.38019 5.61981 5.95472 4.33012 4.27046 4.27054 4.27052 5.02450
138.80000 4.38019 5.61981 5.89485 4.27045 4.21174 4.21187 4.21184 4.96282
138.90000 4.38019 5.61981 5.91544 4.29177 4.23324 4.23334 4.23332 4.98607
139.00000 4.38019 5.61981 5.86497 4.23874 4.18226 4.18238 4.18235 4.93504
139.10000 4.38019 5.61981 5.81741 4.18870 4.13142 4.13154 4.13152 4.88374
139.20000 4.38019 5.61981 5.83635 4.20674 4.14867 4.14879 4.14877 4.89922
139.30000 4.38019 5.61981 5.88090 4.25060 4.19212 4.19227 4.19225 4.94127
139.40000 4.38019 5.61981 5.86555 4.23344 4.17278 4.17292 4.17291 4.92122
139.50000 4.38019 5.61981 5.82936 4.19876 4.13697 4.13711 4.13710 4.88682
139.60000 4.38019 5.61981 5.84556 4.21609 4.15279 4.15291 4.15290 4.90413
139.70000 4.38019 5.61981 5.90024 4.27036 4.20650 4.20662 4.20661 4.95569
139.80000 4.38019 5.61981 5.89107 4.26375 4.20067 4.20081 4.20080 4.94829
139.90000 4.38019 5.61981 5.81711 4.18616 4.12393 4.12408 4.12407 4.87115
140.00000 4.38019 5.61981 5.73883 4.11048 4.04834 4.04850 4.04849 4.79421
140.10000 4.38019 5.61981 5.73589 4.11059 4.04805 4.04819 4.04819 4.79371
140.20000 4.38019 5.61981 5.83868 4.21477 4.15318 4.15332 4.15331 4.89866
140.30000 4.38019 5.61981 5.93560 4.31509 4.25546 4.25559 4.25558 5.00062
140.40000 4.38019 5.61981 5.83290 4.21027 4.15402 4.15416 4.15416 4.89817
140.50000 4.38019 5.61981 5.76884 4.14731 4.09307 4.09324 4.09324 4.83806
140.60000 4.38019 5.61981 5.81531 4.19819 4.14411 4.14428 4.14427 4.88870
140.70000 4.38019 5.61981 5.95558 4.33846 4.28473 4.28490 4.28489 5.02901
140.80000 4.38019 5.61981 6.00089 4.38295 4.32968 4.32983 4.32982 5.07310
140.90000 4.38019 5.61981 5.95769 4.33842 4.28494 4.28505 4.28504 5.02894
141.00000 4.38019 5.61981 6.00522 4.38609 4.33322 4.33334 4.33333 5.07726
141.10000 4.38019 5.61981 6.05346 4.43395 4.38058 4.38067 4.38066 5.12669
141.20000 4.38019 5.61981 6.17402 4.55701 4.50470 4.50481 4.50480 5.25186
141.30000 4.38019 5.61981 6.21353 4.60205 4.55113 4.55124 4.55123 5.29869
141.40000 4.38019 5.61981 6.08297 4.47442 4.42514 4.42530 4.42529 5.16859
141.50000 4.38019 5.61981 5.99379 4.39203 4.34312 4.34329 4.34328 5.08644
141.60000 4.38019 5.61981 6.19087 4.59159 4.54423 4.54445 4.54444 5.28880
141.70000 4.38019 5.61981 6.26006 4.66240 4.61467 4.61493 4.61492 5.35864
141.80000 4.38019 5.61981 6.17565 4.57972 4.53118 4.53145 4.53144 5.27353
141.90000 4.38019 5.61981 6.11315 4.51389 4.46356 4.46381 4.46380 5.20861
142.00000 4.38019 5.61981 6.04964 4.45056 4.39926 4.39951 4.39950 5.14348
142.10000 4.38019 5.61981 6.04506 4.44833 4.39689 4.39717 4.39716 5.14171
142.20000 4.38019 5.61981 6.03863 4.43811 4.38724 4.38752 4.38751 5.13403
142.30000 4.38019 5.61981 5.99107 4.38939 4.33828 4.33855 4.33854 5.08415
142.40000 4.38019 5.61981 6.00038 4.40022 4.34766 4.34791 4.34789 5.09629
142.50000 4.38019 5.61981 6.00613 4.40627 4.35347 4.35370 4.35368 5.10086
142.60000 4.38019 5.61981 5.96641 4.36294 4.31066 4.31088 4.31086 5.05870
142.70000 4.38019 5.61981 6.02569 4.42053 4.36780 4.36800 4.36798 5.11456
142.80000 4.38019 5.61981 6.06259 4.45898 4.40712 4.40730 4.40728 5.15335
142.90000 4.38019 5.61981 6.11358 4.51007 4.45925 4.45944 4.45941 5.20537
143.00000 4.38019 5.61981 6.21053 4.60526 4.55565 4.55582 4.55579 5.30585
143.10000 4.38019 5.61981 6.18186 4.57593 4.52788 4.52803 4.52800 5.27791
143.20000 4.38019 5.61981 6.22988 4.62401 4.57765 4.57781 4.57778 5.32925
143.30000 4.38019 5.61981 6.24356 4.63396 4.58907 4.58922 4.58919 5.34072
143.40000 4.38019 5.61981 6.21918 4.60790 4.56538 4.56554 4.56551 5.31762
143.50000 4.38019 5.61981 6.06148 4.45033 4.40993 4.41007 4.41005 5.16061
143.60000 4.38019 5.61981 6.11584 4.50504 4.46736 4.46748 4.46745 5.21907
143.70000 4.38019 5.61981 6.06970 4.45887 4.42452 4.42463 4.42460 5.17631
143.80000 4.38019 5.61981 6.02766 4.42015 4.38817 4.38826 4.38823 5.13804
143.90000 4.38019 5.61981 6.02183 4.41411 4.38463 4.38470 4.38467 5.13314
144.00000 4.38019 5.61981 5.95561 4.34829 4.32143 4.32149 4.32147 5.07022
144.10000 4.38019 5.61981 5.90783 4.29880 4.27282 4.27286 4.27283 5.02283
144.20000 4.38019 5.61981 5.93686 4.32856 4.30373 4.30375 4.30372 5.05744
144.30000 4.38019 5.61981 5.88035 4.27405 4.25011 4.25012 4.25009 5.00615
144.40000 4.38019 5.61981 6.02505 4.41963 4.39620 4.39618 4.39615 5.15572
144.50000 4.38019 5.61981 5.99735 4.39137 4.36785 4.36781 4.36778 5.12932
144.60000 4.38019 5.61981 5.98079 4.37611 4.35215 4.35209 4.35206 5.11364
144.70000 4.38019 5.61981 5.97516 4.36741 4.34352 4.34346 4.34343 5.10631
144.80000 4.38019 5.61981 5.96593 4.36029 4.33737 4.33730 4.33728 5.09919
144.90000 4.38019 5.61981 6.05158 4.44533 4.42266 4.42258 4.42256 5.18608
145.00000 4.38019 5.61981 6.04667 4.44252 4.41929 4.41920 4.41917 5.18392
145.10000 4.38019 5.61981 6.11353 4.50487 4.48191 4.48179 4.48177 5.24981
145.20000 4.38019 5.61981 6.13501 4.52620 4.50520 4.50508 4.50506 5.27403
145.30000 4.38019 5.61981 6.13644 4.52934 4.51080 4.51069 4.51067 5.27863
145.40000 4.38019 5.61981 6.09390 4.49414 4.47500 4.47489 4.47487 5.23985
145.50000 4.38019 5.61981 6.09558 4.49999 4.48333 4.48324 4.48322 5.24780
145.60000 4.38019 5.61981 6.09973 4.51073 4.49751 4.49743 4.49742 5.26005
145.70000 4.38019 5.61981 6.13955 4.55594 4.54430 4.54422 4.54421 5.30627
145.80000 4.38019 5.61981 6.07689 4.49249 4.48196 4.48189 4.48188 5.24198
145.90000 4.38019 5.61981 6.12298 4.53723 4.52655 4.52647 4.52646 5.28591
146.00000 4.38019 5.61981 6.06625 4.48330 4.47268 4.47259 4.47258 5.23070
146.10000 4.38019 5.61981 6.09414 4.51298 4.50051 4.50042 4.50041 5.25930
146.20000 4.38019 5.61981 6.10140 4.52171 4.50923 4.50915 4.50914 5.26847
146.30000 4.38019 5.61981 6.10212 4.52352 4.51039 4.51031 4.51030 5.26956
146.40000 4.38019 5.61981 6.22446 4.64456 4.62999 4.62989 4.62988 5.39134
146.50000 4.38019 5.61981 6.30498 4.72550 4.71067 4.71053 4.71052 5.47151
146.60000 4.38019 5.61981 6.18485 4.60328 4.58924 4.58911 4.58910 5.34489
146.70000 4.38019 5.61981 6.16864 4.58596 4.57258 4.57245 4.57244 5.32487
146.80000 4.38019 5.61981 6.13765 4.55524 4.54249 4.54235 4.54234 5.29486
146.90000 4.38019 5.61981 6.20437 4.61961 4.60823 4.60808 4.60807 5.36196
147.00000 4.38019 5.61981 6.22897 4.64721 4.63756 4.63740 4.63740 5.38995
147.10000 4.38019 5.61981 6.17042 4.59652 4.58857 4.58844 4.58844 5.33943
147.20000 4.38019 5.61981 6.22954 4.65671 4.65177 4.65165 4.65165 5.40239
147.30000 4.38019 5.61981 6.19628 4.62888 4.62652 4.62640 4.62641 5.37665
147.40000 4.38019 5.61981 6.27703 4.70880 4.70737 4.70729 4.70729 5.45506
147.50000 4.38019 5.61981 6.30430 4.73596 4.73697 4.73691 4.73691 5.48336
147.60000 4.38019 5.61981 6.33200 4.76422 4.76734 4.76730 4.76731 5.51236
147.70000 4.38019 5.61981 6.39844 4.83047 4.83582 4.83580 4.83580 5.57686
147.80000 4.38019 5.61981 6.42029 4.85172 4.85796 4.85795 4.85795 5.60013
147.90000 4.38019 5.61981 6.35947 4.79036 4.79666 4.79665 4.79665 5.53802
148.00000 4.38019 5.61981 6.29963 4.72776 4.73406 4.73405 4.73406 5.47595
148.10000 4.38019 5.61981 6.20455 4.63201 4.64129 4.64129 4.64130 5.38329
148.20000 4.38019 5.61981 6.32208 4.75069 4.76086 4.76088 4.76088 5.50407
148.30000 4.38019 5.61981 6.31789 4.74427 4.75510 4.75515 4.75516 5.49826
148.40000 4.38019 5.61981 6.19204 4.62009 4.63357 4.63364 4.63364 5.37745
148.50000 4.38019 5.61981 6.12524 4.55393 4.56845 4.56857 4.56857 5.31174
148.60000 4.38019 5.61981 6.14778 4.57739 4.59232 4.59244 4.59244 5.33598
148.70000 4.38019 5.61981 6.14933 4.57798 4.59318 4.59332 4.59333 5.33569
148.80000 4.38019 5.61981 6.15474 4.57791 4.59316 4.59333 4.59333 5.33646
148.90000 4.38019 5.61981 6.25325 4.67736 4.69367 4.69387 4.69388 5.43679
149.00000 4.38019 5.61981 6.21724 4.64407 4.66054 4.66076 4.66077 5.40298
149.10000 4.38019 5.61981 6.22048 4.64898 4.66692 4.66716 4.66717 5.40936
149.20000 4.38019 5.61981 6.27361 4.70422 4.72019 4.72043 4.72044 5.46326
149.30000 4.38019 5.61981 6.34524 4.77886 4.79472 4.79497 4.79498 5.53794
149.40000 4.38019 5.61981 6.21773 4.65289 4.66690 4.66716 4.66717 5.40636
149.50000 4.38019 5.61981 6.22234 4.65613 4.66749 4.66777 4.66778 5.40501
149.60000 4.38019 5.61981 6.16193 4.59548 4.60320 4.60352 4.60352 5.33916
149.70000 4.38019 5.61981 6.12856 4.55921 4.56357 4.56390 4.56391 5.29833
149.80000 4.38019 5.61981 6.11319 4.54528 4.54597 4.54632 4.54632 5.27745
149.90000 4.38019 5.61981 6.20192 4.63284 4.63014 4.63050 4.63050 5.36056
150.00000 4.38019 5.61981 6.14071 4.56898 4.56183 4.56220 4.56220 5.29272
150.10000 4.38019 5.61981 6.13004 4.55937 4.54717 4.54755 4.54755 5.27788
150.20000 4.38019 5.61981 6.09507 4.52165 4.50659 4.50699 4.50699 5.23702
150.30000 4.38019 5.61981 5.95103 4.37010 4.35113 4.35151 4.35151 5.07663
150.40000 4.38019 5.61981 6.04158 4.45941 4.43619 4.43659 4.43659 5.16082
150.50000 4.38019 5.61981 6.02471 4.44202 4.41552 4.41593 4.41593 5.13855
150.60000 4.38019 5.61981 6.05401 4.47316 4.44452 4.44494 4.44494 5.16799
150.70000 4.38019 5.61981 6.09729 4.51211 4.48030 4.48071 4.48071 5.20262
150.80000 4.38019 5.61981 6.05252 4.45937 4.42582 4.42623 4.42623 5.14657
150.90000 4.38019 5.61981 6.07323 4.48157 4.44641 4.44685 4.44685 5.16607
151.00000 4.38019 5.61981 6.07299 4.48450 4.44657 4.44700 4.44700 5.16513
151.10000 4.38019 5.61981 6.07760 4.49119 4.45049 4.45090 4.45090 5.16808
151.20000 4.38019 5.61981 6.04641 4.45670 4.41245 4.41284 4.41283 5.12774
151.30000 4.38019 5.61981 6.03773 4.44872 4.40324 4.40363 4.40363 5.11688
151.40000 4.38019 5.61981 5.98296 4.39538 4.34861 4.34899 4.34898 5.05962
151.50000 4.38019 5.61981 6.05847 4.46884 4.41911 4.41945 4.41945 5.13247
151.60000 4.38019 5.61981 6.21420 4.62154 4.56819 4.56851 4.56851 5.28252
151.70000 4.38019 5.61981 6.17839 4.58570 4.52925 4.52955 4.52954 5.24247
151.80000 4.38019 5.61981 6.19680 4.60294 4.54448 4.54476 4.54476 5.25782
151.90000 4.38019 5.61981 6.24531 4.64895 4.58748 4.58772 4.58771 5.30365
152.00000 4.38019 5.61981 6.16888 4.56899 4.50574 4.50596 4.50595 5.22051
152.10000 4.38019 5.61981 6.06975 4.46392 4.39864 4.39884 4.39884 5.11371
152.20000 4.38019 5.61981 6.08029 4.47431 4.40794 4.40813 4.40813 5.12180
152.30000 4.38019 5.61981 5.99930 4.39177 4.32388 4.32407 4.32406 5.03765
152.40000 4.38019 5.61981 6.01341 4.40698 4.33643 4.33661 4.33660 5.05163
152.50000 4.38019 5.61981 6.05443 4.44577 4.37257 4.37272 4.37271 5.08681
152.60000 4.38019 5.61981 5.98809 4.37864 4.30140 4.30152 4.30151 5.01503
152.70000 4.38019 5.61981 5.98194 4.37115 4.29220 4.29230 4.29229 5.00485
152.80000 4.38019 5.61981 6.13699 4.52417 4.44354 4.44363 4.44362 5.15869
152.90000 4.38019 5.61981 6.17967 4.56113 4.47915 4.47922 4.47921 5.19540
153.00000 4.38019 5.61981 6.19067 4.57352 4.49027 4.49033 4.49032 5.20686
153.10000 4.38019 5.61981 6.14291 4.52350 4.43716 4.43721 4.43720 5.15311
153.20000 4.38019 5.61981 5.99650 4.37903 4.29015 4.29019 4.29019 5.00473
153.30000 4.38019 5.61981 6.10980 4.49245 4.40188 4.40191 4.40191 5.11751
153.40000 4.38019 5.61981 6.19327 4.57261 4.48015 4.48017 4.48017 5.19809
153.50000 4.38019 5.61981 6.10178 4.48553 4.39118 4.39119 4.39119 5.11005
153.60000 4.38019 5.61981 6.20025 4.58286 4.48800 4.48799 4.48799 5.20755
153.70000 4.38019 5.61981 6.07973 4.45972 4.36217 4.36212 4.36211 5.08292
153.80000 4.38019 5.61981 6.04183 4.42542 4.32561 4.32553 4.32553 5.04626
153.90000 4.38019 5.61981 5.94761 4.33095 4.23092 4.23082 4.23081 4.95193
154.00000 4.38019 5.61981 5.85893 4.24052 4.13826 4.13811 4.13810 4.86065
154.10000 4.38019 5.61981 5.83293 4.21471 4.11046 4.11027 4.11026 4.83365
154.20000 4.38019 5.61981 5.83286 4.21182 4.10621 4.10599 4.10599 4.83056
154.30000 4.38019 5.61981 5.89425 4.26846 4.16058 4.16032 4.16031 4.88596
154.40000 4.38019 5.61981 5.87572 4.25269 4.14282 4.14253 4.14252 4.86925
154.50000 4.38019 5.61981 5.80900 4.18361 4.07326 4.07294 4.07293 4.80459
154.60000 4.38019 5.61981 5.74518 4.12250 4.01165 4.01133 4.01132 4.74195
154.70000 4.38019 5.61981 5.73879 4.11317 4.00133 4.00098 4.00097 4.73080
154.80000 4.38019 5.61981 5.83417 4.20564 4.09506 4.09471 4.09469 4.82532
154.90000 4.38019 5.61981 5.98308 4.35302 4.24229 4.24191 4.24189 4.97426
155.00000 4.38019 5.61981 5.97512 4.34903 4.23904 4.23861 4.23860 4.97288
155.10000 4.38019 5.61981 5.88490 4.26040 4.15271 4.15228 4.15227 4.88491
155.20000 4.38019 5.61981 5.92614 4.30544 4.19962 4.19918 4.19917 4.93218
155.30000 4.38019 5.61981 5.97576 4.35706 4.25459 4.25415 4.25414 4.98890
155.40000 4.38019 5.61981 6.00734 4.38843 4.28745 4.28703 4.28702 5.01994
155.50000 4.38019 5.61981 6.08408 4.46424 4.36392 4.36349 4.36347 5.09628
155.60000 4.38019 5.61981 6.14048 4.51869 4.41858 4.41813 4.41812 5.15087
155.70000 4.38019 5.61981 6.07761 4.45531 4.35410 4.35364 4.35363 5.08428
155.80000 4.38019 5.61981 5.90539 4.28188 4.17880 4.17832 4.17830 4.90496
155.90000 4.38019 5.61981 5.88888 4.26694 4.16523 4.16477 4.16475 4.89065
156.00000 4.38019 5.61981 5.89226 4.27298 4.17111 4.17066 4.17065 4.89646
156.10000 4.38019 5.61981 5.82232 4.20816 4.10637 4.10593 4.10592 4.83138
156.20000 4.38019 5.61981 5.70630 4.09014 3.98844 3.98801 3.98800 4.71363
156.30000 4.38019 5.61981 5.81002 4.19527 4.09447 4.09405 4.09404 4.82088
156.40000 4.38019 5.61981 5.76922 4.15467 4.05561 4.05520 4.05518 4.78174
156.50000 4.38019 5.61981 5.81616 4.20267 4.10690 4.10651 4.10650 4.83013
156.60000 4.38019 5.61981 5.95469 4.34642 4.25419 4.25382 4.25381 4.97761
156.70000 4.38019 5.61981 5.97019 4.36514 4.27620 4.27586 4.27584 5.00121
156.80000 4.38019 5.61981 5.92428 4.32044 4.23435 4.23405 4.23404 4.95890
156.90000 4.38019 5.61981 5.88479 4.28285 4.20004 4.19972 4.19970 4.92450
157.00000 4.38019 5.61981 5.94728 4.34620 4.26531 4.26500 4.26499 4.98746
157.10000 4.38019 5.61981 5.86321 4.26007 4.18048 4.18018 4.18016 4.90184
157.20000 4.38019 5.61981 5.80271 4.19924 4.12008 4.11978 4.11976 4.84022
157.30000 4.38019 5.61981 5.81102 4.20854 4.13151 4.13124 4.13123 4.84829
157.40000 4.38019 5.61981 5.75967 4.15775 4.08334 4.08309 4.08308 4.79890
157.50000 4.38019 5.61981 5.75175 4.15057 4.07801 4.07778 4.07776 4.79140
157.60000 4.38019 5.61981 5.77465 4.17760 4.10784 4.10761 4.10759 4.82027
157.70000 4.38019 5.61981 5.80334 4.20747 4.14137 4.14114 4.14113 4.85316
157.80000 4.38019 5.61981 5.79640 4.19884 4.13422 4.13399 4.13398 4.84633
157.90000 4.38019 5.61981 5.73451 4.13816 4.07344 4.07320 4.07319 4.78699
158.00000 4.38019 5.61981 5.78685 4.19064 4.12600 4.12575 4.12573 4.83992
158.10000 4.38019 5.61981 5.73805 4.14157 4.07594 4.07570 4.07569 4.78671
158.20000 4.38019 5.61981 5.75194 4.15272 4.08520 4.08493 4.08491 4.79612
158.30000 4.38019 5.61981 5.72836 4.12690 4.05666 4.05638 4.05636 4.76688
158.40000 4.38019 5.61981 5.67634 4.08017 4.01060 4.01033 4.01031 4.72075
158.50000 4.38019 5.61981 5.74439 4.14952 4.08081 4.08053 4.08051 4.78850
158.60000 4.38019 5.61981 5.66450 4.07080 4.00152 4.00125 4.00123 4.70772
158.70000 4.38019 5.61981 5.69902 4.10356 4.03382 4.03353 4.03350 4.74155
158.80000 4.38019 5.61981 5.58051 3.98853 3.91927 3.91898 3.91896 4.62743
158.90000 4.38019 5.61981 5.51371 3.92074 3.85179 3.85149 3.85147 4.55899
159.00000 4.38019 5.61981 5.49602 3.90265 3.83275 3.83247 3.83245 4.53981
159.10000 4.38019 5.61981 5.58331 3.98797 3.91632 3.91603 3.91600 4.62443
159.20000 4.38019 5.61981 5.60172 4.00581 3.93250 3.93217 3.93215 4.63986
159.30000 4.38019 5.61981 5.59954 4.00366 3.92813 3.92780 3.92777 4.63296
159.40000 4.38019 5.61981 5.50702 3.90933 3.83174 3.83138 3.83135 4.53779
159.50000 4.38019 5.61981 5.58231 3.98379 3.90355 3.90318 3.90315 4.60830
159.60000 4.38019 5.61981 5.57526 3.97336 3.89111 3.89070 3.89067 4.59647
159.70000 4.38019 5.61981 5.42536 3.82191 3.73735 3.73691 3.73688 4.44189
159.80000 4.38019 5.61981 5.48881 3.88411 3.79729 3.79684 3.79680 4.50181
159.90000 4.38019 5.61981 5.44294 3.83731 3.74772 3.74724 3.74720 4.45070
160.00000 4.38019 5.61981 5.51077 3.90461 3.81184 3.81134 3.81130 4.51577
160.10000 4.38019 5.61981 5.55592 3.94620 3.84988 3.84935 3.84931 4.55450
160.20000 4.38019 5.61981 5.59682 3.98558 3.88663 3.88608 3.88604 4.59363
160.30000 4.38019 5.61981 5.54455 3.93438 3.83387 3.83330 3.83325 4.53947
160.40000 4.38019 5.61981 5.59918 3.98671 3.88403 3.88345 3.88341 4.59257
160.50000 4.38019 5.61981 5.59452 3.97923 3.87518 3.87460 3.87455 4.58019
160.60000 4.38019 5.61981 5.51402 3.89889 3.79394 3.79339 3.79334 4.49922
160.70000 4.38019 5.61981 5.35328 3.74046 3.63489 3.63434 3.63429 4.33904
160.80000 4.38019 5.61981 5.47338 3.85972 3.75250 3.75192 3.75187 4.45661
160.90000 4.38019 5.61981 5.45762 3.84845 3.74010 3.73954 3.73949 4.44242
161.00000 4.38019 5.61981 5.54480 3.93896 3.82852 3.82797 3.82792 4.53149
161.10000 4.38019 5.61981 5.61862 4.01264 3.90099 3.90043 3.90037 4.60529
161.20000 4.38019 5.61981 5.65588 4.04827 3.93542 3.93484 3.93479 4.63887
161.30000 4.38019 5.61981 5.62418 4.01829 3.90325 3.90266 3.90260 4.60511
161.40000 4.38019 5.61981 5.67215 4.06413 3.94799 3.94739 3.94734 4.64660
161.50000 4.38019 5.61981 5.68852 4.07532 3.95707 3.95645 3.95640 4.65508
161.60000 4.38019 5.61981 5.62024 4.00674 3.88574 3.88515 3.88509 4.58255
161.70000 4.38019 5.61981 5.69301 4.07930 3.95574 3.95516 3.95510 4.65495
161.80000 4.38019 5.61981 5.71349 4.10425 3.97830 3.97771 3.97764 4.67791
161.90000 4.38019 5.61981 5.55692 3.94516 3.81708 3.81650 3.81644 4.51506
162.00000 4.38019 5.61981 5.58636 3.97191 3.84067 3.84008 3.84002 4.53697
162.10000 4.38019 5.61981 5.64353 4.02920 3.89512 3.89454 3.89447 4.59379
162.20000 4.38019 5.61981 5.54840 3.93398 3.79798 3.79740 3.79733 4.49604
162.30000 4.38019 5.61981 5.51454 3.90012 3.76312 3.76255 3.76248 4.46382
162.40000 4.38019 5.61981 5.51843 3.90593 3.76995 3.76939 3.76932 4.46825
162.50000 4.38019 5.61981 5.38045 3.77184 3.63651 3.63595 3.63588 4.33169
162.60000 4.38019 5.61981 5.57432 3.96281 3.82787 3.82729 3.82722 4.52090
162.70000 4.38019 5.61981 5.61759 4.00632 3.87014 3.86954 3.86948 4.56693
162.80000 4.38019 5.61981 5.60489 3.99358 3.85505 3.85445 3.85439 4.55182
162.90000 4.38019 5.61981 5.66611 4.05182 3.91092 3.91030 3.91023 4.60639
163.00000 4.38019 5.61981 5.71789 4.10221 3.95882 3.95817 3.95810 4.65349
163.10000 4.38019 5.61981 5.83562 4.21801 4.07300 4.07235 4.07228 4.76797
163.20000 4.38019 5.61981 5.75073 4.13143 3.98532 3.98466 3.98459 4.67622
163.30000 4.38019 5.61981 5.67855 4.05653 3.91008 3.90941 3.90934 4.59786
163.40000 4.38019 5.61981 5.62373 4.00180 3.85368 3.85301 3.85294 4.53857
163.50000 4.38019 5.61981 5.67033 4.04729 3.89822 3.89754 3.89747 4.58551
163.60000 4.38019 5.61981 5.59229 3.96787 3.81748 3.81683 3.81677 4.50224
163.70000 4.38019 5.61981 5.58475 3.96281 3.81185 3.81124 3.81117 4.49627
163.80000 4.38019 5.61981 5.65409 4.03382 3.88260 3.88201 3.88194 4.56602
163.90000 4.38019 5.61981 5.74377 4.12326 3.97118 3.97059 3.97053 4.65379
164.00000 4.38019 5.61981 5.75029 4.13029 3.97746 3.97687 3.97680 4.65954
164.10000 4.38019 5.61981 5.75249 4.13598 3.98277 3.98220 3.98214 4.66144
164.20000 4.38019 5.61981 5.68783 4.07405 3.91940 3.91886 3.91879 4.59665
164.30000 4.38019 5.61981 5.69320 4.08142 3.92701 3.92648 3.92642 4.60353
164.40000 4.38019 5.61981 5.71718 4.10468 3.95027 3.94977 3.94970 4.63028
164.50000 4.38019 5.61981 5.62930 4.01610 3.86197 3.86149 3.86143 4.54116
164.60000 4.38019 5.61981 5.69409 4.08513 3.93093 3.93047 3.93041 4.61122
164.70000 4.38019 5.61981 5.78419 4.17778 4.02500 4.02459 4.02453 4.70346
164.80000 4.38019 5.61981 5.81474 4.20955 4.05850 4.05817 4.05811 4.73377
164.90000 4.38019 5.61981 5.76983 4.16750 4.01762 4.01732 4.01727 4.69040
165.00000 4.38019 5.61981 5.85353 4.25419 4.10548 4.10522 4.10517 4.77871
165.10000 4.38019 5.61981 5.88446 4.28594 4.13846 4.13827 4.13821 4.80966
165.20000 4.38019 5.61981 5.89664 4.29743 4.15043 4.15023 4.15018 4.82092
165.30000 4.38019 5.61981 5.85301 4.25884 4.11517 4.11504 4.11499 4.78544
165.40000 4.38019 5.61981 5.86361 4.27452 4.13163 4.13157 4.13152 4.79983
165.50000 4.38019 5.61981 5.93656 4.34846 4.20703 4.20704 4.20700 4.87324
165.60000 4.38019 5.61981 5.86126 4.27423 4.13432 4.13438 4.13433 4.79867
165.70000 4.38019 5.61981 5.94558 4.36395 4.22640 4.22652 4.22648 4.89169
165.80000 4.38019 5.61981 5.74982 4.16965 4.03318 4.03336 4.03332 4.70118
165.90000 4.38019 5.61981 5.72459 4.14813 4.01245 4.01268 4.01264 4.68219
166.00000 4.38019 5.61981 5.62354 4.04757 3.91292 3.91319 3.91316 4.58105
166.10000 4.38019 5.61981 5.55592 3.98201 3.84961 3.84991 3.84987 4.51799
166.20000 4.38019 5.61981 5.63073 4.06048 3.92961 3.92990 3.92987 4.59817
166.30000 4.38019 5.61981 5.70481 4.14022 4.01217 4.01249 4.01246 4.68053
166.40000 4.38019 5.61981 5.66217 4.10009 3.97501 3.97536 3.97532 4.64086
166.50000 4.38019 5.61981 5.64436 4.08720 3.96374 3.96411 3.96408 4.62906
166.60000 4.38019 5.61981 5.68584 4.13408 4.01144 4.01183 4.01180 4.67852
166.70000 4.38019 5.61981 5.68950 4.13800 4.01631 4.01672 4.01670 4.68296
166.80000 4.38019 5.61981 5.69468 4.14317 4.02210 4.02254 4.02251 4.68777
166.90000 4.38019 5.61981 5.64146 4.09283 3.97242 3.97288 3.97286 4.64180
167.00000 4.38019 5.61981 5.79406 4.24484 4.12511 4.12558 4.12556 4.79692
167.10000 4.38019 5.61981 5.85696 4.30855 4.18915 4.18961 4.18959 4.86346
167.20000 4.38019 5.61981 5.80536 4.25694 4.13816 4.13865 4.13863 4.81350
167.30000 4.38019 5.61981 5.96737 4.41901 4.30039 4.30088 4.30086 4.97646
167.40000 4.38019 5.61981 5.99641 4.44937 4.33265 4.33313 4.33310 5.00682
167.50000 4.38019 5.61981 5.95450 4.41094 4.29736 4.29783 4.29781 4.97037
167.60000 4.38019 5.61981 6.10688 4.56606 4.45560 4.45608 4.45605 5.13126
167.70000 4.38019 5.61981 6.05504 4.51613 4.40806 4.40855 4.40852 5.08303
167.80000 4.38019 5.61981 6.13085 4.59222 4.48734 4.48784 4.48782 5.16294
167.90000 4.38019 5.61981 6.02219 4.48539 4.38272 4.38322 4.38320 5.05720
168.00000 4.38019 5.61981 5.93440 4.40395 4.30350 4.30404 4.30401 4.97705
168.10000 4.38019 5.61981 5.85753 4.32988 4.23116 4.23170 4.23167 4.90597
168.20000 4.38019 5.61981 5.80211 4.27739 4.18039 4.18090 4.18086 4.85466
168.30000 4.38019 5.61981 5.74551 4.22230 4.12723 4.12771 4.12767 4.79986
168.40000 4.38019 5.61981 5.80759 4.28091 4.18605 4.18653 4.18650 4.86033
168.50000 4.38019 5.61981 5.88612 4.35903 4.26580 4.26625 4.26621 4.93983
168.60000 4.38019 5.61981 5.80205 4.27371 4.18206 4.18251 4.18247 4.85599
168.70000 4.38019 5.61981 5.70815 4.18284 4.09279 4.09326 4.09322 4.76446
168.80000 4.38019 5.61981 5.71498 4.18976 4.10141 4.10190 4.10186 4.77273
168.90000 4.38019 5.61981 5.67904 4.15515 4.06702 4.06752 4.06748 4.73427
169.00000 4.38019 5.61981 5.66878 4.14335 4.05565 4.05617 4.05613 4.72447
169.10000 4.38019 5.61981 5.78551 4.25960 4.17283 4.17334 4.17330 4.84474
169.20000 4.38019 5.61981 5.84314 4.32079 4.23479 4.23529 4.23524 4.91178
169.30000 4.38019 5.61981 5.87346 4.35311 4.26919 4.26969 4.26965 4.94428
169.40000 4.38019 5.61981 5.82094 4.30278 4.22121 4.22170 4.22165 4.89495
169.50000 4.38019 5.61981 5.92086 4.40334 4.32482 4.32529 4.32525 5.00162
169.60000 4.38019 5.61981 6.03236 4.51586 4.43976 4.44021 4.44017 5.12058
169.70000 4.38019 5.61981 6.02745 4.51772 4.44408 4.44456 4.44452 5.12441
169.80000 4.38019 5.61981 5.91160 4.40571 4.33405 4.33454 4.33450 5.01146
169.90000 4.38019 5.61981 5.78147 4.27928 4.20971 4.21023 4.21019 4.88417
170.00000 4.38019 5.61981 5.84172 4.34034 4.27163 4.27217 4.27213 4.94404
170.10000 4.38019 5.61981 5.73939 4.23672 4.16836 4.16890 4.16886 4.83842
170.20000 4.38019 5.61981 5.78729 4.28499 4.21646 4.21700 4.21697 4.88774
170.30000 4.38019 5.61981 5.75423 4.25412 4.18599 4.18654 4.18650 4.85439
170.40000 4.38019 5.61981 5.70985 4.20685 4.13855 4.13908 4.13905 4.80658
170.50000 4.38019 5.61981 5.65300 4.15107 4.08267 4.08320 4.08317 4.75178
170.60000 4.38019 5.61981 5.70774 4.20770 4.14054 4.14108 4.14105 4.81263
170.70000 4.38019 5.61981 5.67355 4.17734 4.11178 4.11232 4.11229 4.78073
170.80000 4.38019 5.61981 5.72889 4.23513 4.17033 4.17089 4.17086 4.83632
170.90000 4.38019 5.61981 5.72556 4.23042 4.16698 4.16758 4.16755 4.83474
171.00000 4.38019 5.61981 5.80987 4.31805 4.25636 4.25695 4.25692 4.92389
171.10000 4.38019 5.61981 5.75320 4.26273 4.20324 4.20386 4.20383 4.87280
171.20000 4.38019 5.61981 5.77106 4.27975 4.22048 4.22111 4.22108 4.88780
171.30000 4.38019 5.61981 5.74220 4.25275 4.19459 4.19523 4.19521 4.86219
171.40000 4.38019 5.61981 5.69112 4.20234 4.14474 4.14540 4.14538 4.81256
171.50000 4.38019 5.61981 5.70537 4.21569 4.15893 4.15960 4.15957 4.82549
171.60000 4.38019 5.61981 5.78115 4.29525 4.23920 4.23987 4.23984 4.90373
171.70000 4.38019 5.61981 5.73173 4.24601 4.18943 4.19011 4.19009 4.85200
171.80000 4.38019 5.61981 5.80861 4.32334 4.26563 4.26630 4.26628 4.93015
171.90000 4.38019 5.61981 5.95045 4.46431 4.40522 4.40588 4.40585 5.07086
172.00000 4.38019 5.61981 5.95231 4.46756 4.40761 4.40828 4.40825 5.07226
172.10000 4.38019 5.61981 5.89668 4.40901 4.34806 4.34874 4.34872 5.01313
172.20000 4.38019 5.61981 5.77631 4.28618 4.22385 4.22453 4.22450 4.88899
172.30000 4.38019 5.61981 5.83813 4.34872 4.28764 4.28830 4.28827 4.95309
172.40000 4.38019 5.61981 5.90556 4.41615 4.35498 4.35560 4.35557 5.01895
172.50000 4.38019 5.61981 5.93122 4.44195 4.38154 4.38215 4.38212 5.04646
172.60000 4.38019 5.61981 6.00325 4.51360 4.45465 4.45526 4.45524 5.11794
172.70000 4.38019 5.61981 5.85016 4.36174 4.30424 4.30484 4.30482 4.96571
172.80000 4.38019 5.61981 5.73762 4.25234 4.19789 4.19850 4.19848 4.85930
172.90000 4.38019 5.61981 5.75813 4.27516 4.22287 4.22347 4.22345 4.88540
173.00000 4.38019 5.61981 5.71877 4.23737 4.18438 4.18498 4.18496 4.84771
173.10000 4.38019 5.61981 5.71373 4.23433 4.18201 4.18260 4.18257 4.84548
173.20000 4.38019 5.61981 5.65998 4.17869 4.12756 4.12816 4.12813 4.79008
173.30000 4.38019 5.61981 5.60919 4.12723 4.07646 4.07702 4.07699 4.73819
173.40000 4.38019 5.61981 5.56260 4.07998 4.02862 4.02916 4.02913 4.68733
173.50000 4.38019 5.61981 5.55907 4.07299 4.02269 4.02320 4.02317 4.68274
173.60000 4.38019 5.61981 5.53344 4.05014 4.00121 4.00171 4.00168 4.65993
173.70000 4.38019 5.61981 5.49566 4.01520 3.96700 3.96750 3.96747 4.62724
173.80000 4.38019 5.61981 5.54375 4.06341 4.01564 4.01613 4.01610 4.67794
173.90000 4.38019 5.61981 5.60832 4.13099 4.08378 4.08429 4.08426 4.75031
174.00000 4.38019 5.61981 5.59645 4.11950 4.07328 4.07381 4.07378 4.73648
174.10000 4.38019 5.61981 5.58758 4.11234 4.06678 4.06730 4.06727 4.73023
174.20000 4.38019 5.61981 5.61878 4.14827 4.10427 4.10481 4.10478 4.76897
174.30000 4.38019 5.61981 5.76856 4.30283 4.25926 4.25979 4.25976 4.92482
174.40000 4.38019 5.61981 5.67747 4.20898 4.16730 4.16779 4.16777 4.83109
174.50000 4.38019 5.61981 5.58588 4.12176 4.08241 4.08291 4.08288 4.74326
174.60000 4.38019 5.61981 5.68109 4.21930 4.18183 4.18233 4.18230 4.84461
174.70000 4.38019 5.61981 5.81919 4.35940 4.32327 4.32377 4.32375 4.98755
174.80000 4.38019 5.61981 5.68711 4.22740 4.19127 4.19173 4.19170 4.85602
174.90000 4.38019 5.61981 5.71864 4.26090 4.22406 4.22450 4.22448 4.88926
175.00000 4.38019 5.61981 5.68568 4.22466 4.18842 4.18886 4.18883 4.85246
175.10000 4.38019 5.61981 5.65340 4.19575 4.15931 4.15975 4.15972 4.82447
175.20000 4.38019 5.61981 5.64470 4.18925 4.15308 4.15350 4.15347 4.82369
175.30000 4.38019 5.61981 5.65842 4.20422 4.16961 4.17001 4.16998 4.84124
175.40000 4.38019 5.61981 5.59648 4.14571 4.11164 4.11201 4.11197 4.78838
175.50000 4.38019 5.61981 5.64865 4.19695 4.16328 4.16363 4.16359 4.84019
175.60000 4.38019 5.61981 5.58094 4.12994 4.09717 4.09751 4.09748 4.77412
175.70000 4.38019 5.61981 5.58694 4.14003 4.10665 4.10699 4.10695 4.78343
175.80000 4.38019 5.61981 5.48750 4.03974 4.00485 4.00519 4.00516 4.67735
175.90000 4.38019 5.61981 5.39816 3.95140 3.91583 3.91617 3.91614 4.58550
176.00000 4.38019 5.61981 5.34307 3.89830 3.86200 3.86231 3.86228 4.52967
176.10000 4.38019 5.61981 5.52567 4.07901 4.04185 4.04214 4.04211 4.70950
176.20000 4.38019 5.61981 5.58609 4.14075 4.10339 4.10366 4.10363 4.77015
176.30000 4.38019 5.61981 5.70943 4.26933 4.23062 4.23088 4.23085 4.89671
176.40000 4.38019 5.61981 5.73793 4.29770 4.25816 4.25841 4.25838 4.92584
176.50000 4.38019 5.61981 5.72330 4.28111 4.23915 4.23938 4.23934 4.90911
176.60000 4.38019 5.61981 5.67617 4.23444 4.19046 4.19066 4.19063 4.85826
176.70000 4.38019 5.61981 5.76911 4.32766 4.28163 4.28178 4.28175 4.95112
176.80000 4.38019 5.61981 5.81870 4.37816 4.32891 4.32901 4.32898 5.00075
176.90000 4.38019 5.61981 5.73661 4.29375 4.24200 4.24207 4.24204 4.91518
177.00000 4.38019 5.61981 5.80529 4.36310 4.30895 4.30899 4.30896 4.97848
177.10000 4.38019 5.61981 5.86354 4.41988 4.36302 4.36304 4.36301 5.03344
177.20000 4.38019 5.61981 5.80751 4.36078 4.30153 4.30153 4.30149 4.97328
177.30000 4.38019 5.61981 5.84327 4.39448 4.33350 4.33347 4.33343 5.00554
177.40000 4.38019 5.61981 5.74213 4.29114 4.22880 4.22874 4.22871 4.89878
177.50000 4.38019 5.61981 5.69458 4.24173 4.17783 4.17776 4.17772 4.84897
177.60000 4.38019 5.61981 5.61493 4.16349 4.10044 4.10039 4.10035 4.77138
177.70000 4.38019 5.61981 5.71014 4.25886 4.19575 4.19570 4.19566 4.86899
177.80000 4.38019 5.61981 5.68759 4.23776 4.17336 4.17329 4.17326 4.84961
177.90000 4.38019 5.61981 5.67844 4.22956 4.16291 4.16283 4.16279 4.84089
178.00000 4.38019 5.61981 5.48970 4.04138 3.97296 3.97287 3.97283 4.64878
178.10000 4.38019 5.61981 5.55662 4.10962 4.04033 4.04021 4.04017 4.71941
178.20000 4.38019 5.61981 5.49136 4.04559 3.97462 3.97448 3.97444 4.65268
178.30000 4.38019 5.61981 5.57106 4.12311 4.04947 4.04930 4.04926 4.72953
178.40000 4.38019 5.61981 5.56173 4.11578 4.03954 4.03935 4.03930 4.72053
178.50000 4.38019 5.61981 5.53992 4.09696 4.02034 4.02013 4.02008 4.70258
178.60000 4.38019 5.61981 5.49955 4.05609 3.97928 3.97907 3.97903 4.65911
178.70000 4.38019 5.61981 5.67436 4.23119 4.15318 4.15298 4.15294 4.83391
178.80000 4.38019 5.61981 5.59523 4.15532 4.07640 4.07620 4.07615 4.75609
178.90000 4.38019 5.61981 5.68091 4.24262 4.16012 4.15992 4.15987 4.84360
179.00000 4.38019 5.61981 5.73332 4.29306 4.20680 4.20655 4.20651 4.89202
179.10000 4.38019 5.61981 5.77313 4.32852 4.24126 4.24098 4.24093 4.92468
179.20000 4.38019 5.61981 5.72597 4.28314 4.19709 4.19684 4.19680 4.87880
179.30000 4.38019 5.61981 5.75072 4.30776 4.22125 4.22101 4.22096 4.90221
179.40000 4.38019 5.61981 5.78500 4.33956 4.25225 4.25201 4.25196 4.93622
179.50000 4.38019 5.61981 5.79048 4.34151 4.25442 4.25415 4.25410 4.93412
179.60000 4.38019 5.61981 5.87819 4.42884 4.34426 4.34399 4.34394 5.02295
179.70000 4.38019 5.61981 5.87823 4.43165 4.34717 4.34690 4.34685 5.02613
179.80000 4.38019 5.61981 5.90652 4.46002 4.37737 4.37711 4.37706 5.05771
179.90000 4.38019 5.61981 5.95910 4.51319 4.43146 4.43122 4.43117 5.11019
180.00000 4.38019 5.61981 5.95320 4.51073 4.42923 4.42901 4.42896 5.10686
180.10000 4.38019 5.61981 5.95625 4.51334 4.43094 4.43070 4.43065 5.11245
180.20000 4.38019 5.61981 5.94009 4.49918 4.41668 4.41649 4.41644 5.09817
180.30000 4.38019 5.61981 6.00156 4.55962 4.47588 4.47567 4.47562 5.15599
180.40000 4.38019 5.61981 5.90182 4.45618 4.37181 4.37158 4.37153 5.05372
180.50000 4.38019 5.61981 5.87973 4.43639 4.35324 4.35304 4.35299 5.02922
180.60000 4.38019 5.61981 5.79543 4.35331 4.27179 4.27160 4.27155 4.94740
180.70000 4.38019 5.61981 5.81738 4.37639 4.29454 4.29437 4.29432 4.96615
180.80000 4.38019 5.61981 5.85244 4.41624 4.33583 4.33572 4.33568 5.00473
180.90000 4.38019 5.61981 5.87496 4.44043 4.36111 4.36103 4.36098 5.02651
181.00000 4.38019 5.61981 5.80466 4.36948 4.29047 4.29039 4.29034 4.95700
181.10000 4.38019 5.61981 5.76215 4.32725 4.24801 4.24792 4.24787 4.91417
181.20000 4.38019 5.61981 5.74753 4.31280 4.23282 4.23274 4.23269 4.89831
181.30000 4.38019 5.61981 5.70456 4.26943 4.19005 4.18998 4.18994 4.85471
181.40000 4.38019 5.61981 5.69195 4.25432 4.17417 4.17410 4.17405 4.84464
181.50000 4.38019 5.61981 5.70115 4.26323 4.18286 4.18281 4.18277 4.85616
181.60000 4.38019 5.61981 5.76140 4.32400 4.24409 4.24403 4.24398 4.91701
181.70000 4.38019 5.61981 5.64968 4.20921 4.13032 4.13027 4.13022 4.79952
181.80000 4.38019 5.61981 5.61170 4.17290 4.09569 4.09565 4.09561 4.76192
181.90000 4.38019 5.61981 5.59037 4.15049 4.07575 4.07572 4.07567 4.73982
182.00000 4.38019 5.61981 5.49999 4.06113 3.98780 3.98778 3.98773 4.65170
182.10000 4.38019 5.61981 5.54402 4.10479 4.03387 4.03387 4.03382 4.69970
182.20000 4.38019 5.61981 5.50254 4.06393 3.99568 3.99570 3.99565 4.65899
182.30000 4.38019 5.61981 5.42178 3.98284 3.91639 3.91642 3.91637 4.57820
182.40000 4.38019 5.61981 5.43770 4.00095 3.93723 3.93727 3.93722 4.60044
182.50000 4.38019 5.61981 5.41985 3.98535 3.92334 3.92341 3.92336 4.58631
182.60000 4.38019 5.61981 5.49509 4.05960 3.99744 3.99748 3.99743 4.66078
182.70000 4.38019 5.61981 5.45821 4.01977 3.95890 3.95893 3.95888 4.62278
182.80000 4.38019 5.61981 5.66978 4.23156 4.17068 4.17070 4.17065 4.84039
182.90000 4.38019 5.61981 5.70743 4.27069 4.21244 4.21245 4.21240 4.87976
183.00000 4.38019 5.61981 5.75884 4.32098 4.26441 4.26438 4.26432 4.93360
183.10000 4.38019 5.61981 5.69844 4.25961 4.20621 4.20616 4.20610 4.87337
183.20000 4.38019 5.61981 5.84813 4.41325 4.36225 4.36222 4.36217 5.03109
183.30000 4.38019 5.61981 5.70644 4.26896 4.21886 4.21881 4.21875 4.88852
183.40000 4.38019 5.61981 5.65376 4.21752 4.16784 4.16778 4.16773 4.83872
183.50000 4.38019 5.61981 5.59976 4.16333 4.11684 4.11677 4.11672 4.78690
183.60000 4.38019 5.61981 5.65430 4.21739 4.17383 4.17372 4.17367 4.84176
183.70000 4.38019 5.61981 5.53437 4.10248 4.06477 4.06470 4.06465 4.73384
183.80000 4.38019 5.61981 5.51293 4.08526 4.05224 4.05219 4.05215 4.71907
183.90000 4.38019 5.61981 5.50106 4.07373 4.04271 4.04264 4.04260 4.71111
184.00000 4.38019 5.61981 5.47981 4.05486 4.02558 4.02549 4.02544 4.68956
184.10000 4.38019 5.61981 5.42643 4.00099 3.97443 3.97431 3.97426 4.63667
184.20000 4.38019 5.61981 5.40589 3.98109 3.95560 3.95549 3.95544 4.61908
184.30000 4.38019 5.61981 5.43400 4.00641 3.98218 3.98204 3.98199 4.64445
184.40000 4.38019 5.61981 5.49072 4.06443 4.04182 4.04165 4.04160 4.70153
184.50000 4.38019 5.61981 5.49827 4.07124 4.04890 4.04868 4.04863 4.70601
184.60000 4.38019 5.61981 5.35991 3.93306 3.91148 3.91125 3.91120 4.56519
184.70000 4.38019 5.61981 5.40179 3.97394 3.95121 3.95096 3.95091 4.60123
184.80000 4.38019 5.61981 5.41985 3.99482 3.97064 3.97038 3.97033 4.62044
184.90000 4.38019 5.61981 5.38682 3.96083 3.93511 3.93484 3.93480 4.58116
185.00000 4.38019 5.61981 5.33882 3.91303 3.88572 3.88545 3.88540 4.53243
185.10000 4.38019 5.61981 5.28881 3.86613 3.83829 3.83802 3.83798 4.48798
185.20000 4.38019 5.61981 5.23223 3.80949 3.78091 3.78063 3.78059 4.42860
185.30000 4.38019 5.61981 5.35189 3.92830 3.89913 3.89884 3.89879 4.54857
185.40000 4.38019 5.61981 5.40243 3.97878 3.94897 3.94866 3.94861 4.59582
185.50000 4.38019 5.61981 5.60682 4.18240 4.15112 4.15080 4.15074 4.79643
185.60000 4.38019 5.61981 5.57900 4.15135 4.11934 4.11903 4.11898 4.76264
185.70000 4.38019 5.61981 5.46425 4.03450 4.00229 4.00199 4.00193 4.64572
185.80000 4.38019 5.61981 5.34665 3.91921 3.88693 3.88663 3.88658 4.52955
185.90000 4.38019 5.61981 5.43145 4.00342 3.97017 3.96985 3.96979 4.61219
186.00000 4.38019 5.61981 5.42180 3.99602 3.96189 3.96158 3.96152 4.60473
186.10000 4.38019 5.61981 5.46980 4.04299 4.00742 4.00709 4.00704 4.65231
186.20000 4.38019 5.61981 5.30968 3.88509 3.84733 3.84700 3.84694 4.49342
186.30000 4.38019 5.61981 5.29953 3.87507 3.83486 3.83455 3.83449 4.47890
186.40000 4.38019 5.61981 5.30599 3.87781 3.83402 3.83369 3.83363 4.48216
186.50000 4.38019 5.61981 5.30711 3.87757 3.83135 3.83102 3.83096 4.47929
186.60000 4.38019 5.61981 5.37630 3.94736 3.89746 3.89714 3.89708 4.54529
186.70000 4.38019 5.61981 5.43655 4.00511 3.95233 3.95197 3.95191 4.60134
186.80000 4.38019 5.61981 5.38925 3.95552 3.89818 3.89778 3.89772 4.55020
186.90000 4.38019 5.61981 5.34171 3.91314 3.85401 3.85362 3.85356 4.50700
187.00000 4.38019 5.61981 5.40710 3.98146 3.91890 3.91847 3.91840 4.56908
187.10000 4.38019 5.61981 5.51718 4.09062 4.02687 4.02639 4.02632 4.67513
187.20000 4.38019 5.61981 5.51985 4.09618 4.03260 4.03214 4.03206 4.67906
187.30000 4.38019 5.61981 5.50733 4.08768 4.02472 4.02428 4.02420 4.66806
187.40000 4.38019 5.61981 5.41951 3.99828 3.93617 3.93576 3.93569 4.57666
187.50000 4.38019 5.61981 5.42795 4.00988 3.94839 3.94799 3.94791 4.58581
187.60000 4.38019 5.61981 5.53570 4.11898 4.05792 4.05755 4.05748 4.69412
187.70000 4.38019 5.61981 5.52872 4.11688 4.05511 4.05477 4.05470 4.68391
187.80000 4.38019 5.61981 5.48127 4.07063 4.00708 4.00674 4.00667 4.63637
187.90000 4.38019 5.61981 5.54692 4.13749 4.07261 4.07225 4.07217 4.70163
188.00000 4.38019 5.61981 5.49091 4.08610 4.01871 4.01835 4.01827 4.64259
188.10000 4.38019 5.61981 5.40967 4.00444 3.93375 3.93339 3.93331 4.55306
188.20000 4.38019 5.61981 5.38141 3.97916 3.90737 3.90703 3.90696 4.52509
188.30000 4.38019 5.61981 5.46511 4.06600 3.99293 3.99262 3.99254 4.60450
188.40000 4.38019 5.61981 5.63684 4.23878 4.16509 4.16477 4.16470 4.77828
188.50000 4.38019 5.61981 5.65252 4.25299 4.17937 4.17905 4.17898 4.79227
188.60000 4.38019 5.61981 5.66300 4.26319 4.18834 4.18805 4.18798 4.79383
188.70000 4.38019 5.61981 5.64982 4.25314 4.17722 4.17694 4.17687 4.77961
188.80000 4.38019 5.61981 5.54258 4.14593 4.07012 4.06987 4.06980 4.67423
188.90000 4.38019 5.61981 5.54002 4.14309 4.06756 4.06733 4.06726 4.67229
189.00000 4.38019 5.61981 5.48929 4.09144 4.01668 4.01646 4.01639 4.61781
189.10000 4.38019 5.61981 5.46215 4.06418 3.98997 3.98975 3.98968 4.59257
189.20000 4.38019 5.61981 5.47099 4.07620 4.00304 4.00284 4.00277 4.60724
189.30000 4.38019 5.61981 5.48000 4.08545 4.01297 4.01276 4.01269 4.61097
189.40000 4.38019 5.61981 5.32787 3.93317 3.86150 3.86127 3.86121 4.45671
189.50000 4.38019 5.61981 5.40680 4.01664 3.94735 3.94714 3.94708 4.53965
189.60000 4.38019 5.61981 5.41548 4.02495 3.95680 3.95661 3.95655 4.54885
189.70000 4.38019 5.61981 5.40085 4.01170 3.94574 3.94555 3.94549 4.53368
189.80000 4.38019 5.61981 5.54383 4.15590 4.09234 4.09216 4.09210 4.67551
189.90000 4.38019 5.61981 5.64155 4.25438 4.19256 4.19237 4.19231 4.77689
190.00000 4.38019 5.61981 5.74945 4.36312 4.30492 4.30470 4.30464 4.89044
190.10000 4.38019 5.61981 5.77308 4.38867 4.33270 4.33246 4.33241 4.91954
190.20000 4.38019 5.61981 5.75330 4.37003 4.31611 4.31585 4.31580 4.90589
190.30000 4.38019 5.61981 5.70744 4.32233 4.26919 4.26895 4.26889 4.86239
190.40000 4.38019 5.61981 5.74304 4.35821 4.30634 4.30610 4.30604 4.89776
190.50000 4.38019 5.61981 5.77551 4.38896 4.33912 4.33885 4.33880 4.92874
190.60000 4.38019 5.61981 5.71596 4.32862 4.28012 4.27984 4.27979 4.87340
190.70000 4.38019 5.61981 5.78525 4.39901 4.35194 4.35169 4.35164 4.94492
190.80000 4.38019 5.61981 5.66083 4.27312 4.22786 4.22759 4.22753 4.81763
190.90000 4.38019 5.61981 5.59962 4.21305 4.16894 4.16866 4.16860 4.75865
191.00000 4.38019 5.61981 5.44172 4.05837 4.01541 4.01512 4.01506 4.60358
191.10000 4.38019 5.61981 5.46532 4.08190 4.04070 4.04043 4.04037 4.62663
191.20000 4.38019 5.61981 5.47756 4.09561 4.05523 4.05498 4.05493 4.64189
191.30000 4.38019 5.61981 5.43021 4.04774 4.00934 4.00909 4.00904 4.58740
191.40000 4.38019 5.61981 5.43192 4.05119 4.01456 4.01435 4.01430 4.58504
191.50000 4.38019 5.61981 5.47302 4.09479 4.05994 4.05974 4.05968 4.63122
191.60000 4.38019 5.61981 5.35520 3.97974 3.94573 3.94556 3.94550 4.51514
191.70000 4.38019 5.61981 5.36422 3.99133 3.95754 3.95735 3.95730 4.52825
191.80000 4.38019 5.61981 5.34102 3.96903 3.93699 3.93683 3.93678 4.50874
191.90000 4.38019 5.61981 5.32109 3.95152 3.92105 3.92093 3.92088 4.49822
192.00000 4.38019 5.61981 5.27889 3.91479 3.88455 3.88443 3.88438 4.46374
192.10000 4.38019 5.61981 5.26868 3.90313 3.87397 3.87389 3.87383 4.45239
192.20000 4.38019 5.61981 5.41392 4.04891 4.01941 4.01932 4.01927 4.59668
192.30000 4.38019 5.61981 5.50244 4.13919 4.11114 4.11105 4.11100 4.69020
192.40000 4.38019 5.61981 5.60283 4.23843 4.20950 4.20946 4.20940 4.79045
192.50000 4.38019 5.61981 5.64377 4.27764 4.24800 4.24795 4.24790 4.83215
192.60000 4.38019 5.61981 5.60382 4.24023 4.21048 4.21044 4.21039 4.79955
192.70000 4.38019 5.61981 5.59491 4.23225 4.20393 4.20389 4.20384 4.79351
192.80000 4.38019 5.61981 5.64344 4.28055 4.25206 4.25202 4.25197 4.84288
192.90000 4.38019 5.61981 5.67359 4.31292 4.28533 4.28528 4.28523 4.88453
193.00000 4.38019 5.61981 5.65110 4.29158 4.26195 4.26189 4.26184 4.86239
193.10000 4.38019 5.61981 5.61715 4.25969 4.23053 4.23046 4.23042 4.83553
193.20000 4.38019 5.61981 5.55216 4.19605 4.16725 4.16715 4.16710 4.77263
193.30000 4.38019 5.61981 5.47180 4.11473 4.08572 4.08558 4.08554 4.69051
193.40000 4.38019 5.61981 5.61332 4.25569 4.22569 4.22553 4.22548 4.83529
193.50000 4.38019 5.61981 5.58607 4.23043 4.20073 4.20056 4.20052 4.81214
193.60000 4.38019 5.61981 5.51462 4.15842 4.12667 4.12646 4.12642 4.73683
193.70000 4.38019 5.61981 5.59397 4.23647 4.20306 4.20280 4.20276 4.80982
193.80000 4.38019 5.61981 5.53383 4.17649 4.14182 4.14157 4.14152 4.74818
193.90000 4.38019 5.61981 5.61380 4.25881 4.22148 4.22120 4.22116 4.83020
194.00000 4.38019 5.61981 5.61299 4.25966 4.22145 4.22115 4.22111 4.82964
194.10000 4.38019 5.61981 5.69234 4.33809 4.29699 4.29667 4.29663 4.90874
194.20000 4.38019 5.61981 5.62137 4.26911 4.22638 4.22605 4.22600 4.83233
194.30000 4.38019 5.61981 5.72440 4.37201 4.32695 4.32662 4.32658 4.93452
194.40000 4.38019 5.61981 5.62966 4.27897 4.23331 4.23296 4.23292 4.84018
194.50000 4.38019 5.61981 5.57205 4.22146 4.17423 4.17387 4.17383 4.77789
194.60000 4.38019 5.61981 5.58140 4.23121 4.18223 4.18186 4.18182 4.78535
194.70000 4.38019 5.61981 5.64883 4.29835 4.24868 4.24828 4.24824 4.85529
194.80000 4.38019 5.61981 5.57316 4.22084 4.16937 4.16896 4.16891 4.77153
194.90000 4.38019 5.61981 5.61216 4.25719 4.20457 4.20414 4.20409 4.80552
195.00000 4.38019 5.61981 5.55710 4.20048 4.14723 4.14677 4.14672 4.74453
195.10000 4.38019 5.61981 5.52430 4.16769 4.11387 4.11340 4.11335 4.71051
195.20000 4.38019 5.61981 5.55589 4.19844 4.14407 4.14360 4.14356 4.73908
195.30000 4.38019 5.61981 5.59066 4.23310 4.17841 4.17796 4.17791 4.77473
195.40000 4.38019 5.61981 5.75855 4.40126 4.34695 4.34648 4.34644 4.94429
195.50000 4.38019 5.61981 5.77687 4.41857 4.36378 4.36330 4.36325 4.96212
195.60000 4.38019 5.61981 5.75871 4.40182 4.34789 4.34745 4.34739 4.94466
195.70000 4.38019 5.61981 5.78470 4.42692 4.37472 4.37424 4.37419 4.97485
195.80000 4.38019 5.61981 5.79557 4.44105 4.39042 4.38995 4.38990 4.98364
195.90000 4.38019 5.61981 5.81663 4.46260 4.41286 4.41238 4.41233 5.00484
196.00000 4.38019 5.61981 5.77951 4.42649 4.37792 4.37744 4.37739 4.96811
196.10000 4.38019 5.61981 5.72975 4.38093 4.33305 4.33260 4.33255 4.92266
196.20000 4.38019 5.61981 5.68973 4.34202 4.29559 4.29513 4.29508 4.88661
196.30000 4.38019 5.61981 5.74048 4.39283 4.34840 4.34793 4.34787 4.94324
196.40000 4.38019 5.61981 5.73724 4.39394 4.35151 4.35106 4.35100 4.94445
196.50000 4.38019 5.61981 5.82961 4.48550 4.44216 4.44173 4.44167 5.03502
196.60000 4.38019 5.61981 5.67444 4.33069 4.28715 4.28674 4.28668 4.87249
196.70000 4.38019 5.61981 5.70062 4.35675 4.31296 4.31257 4.31251 4.89361
196.80000 4.38019 5.61981 5.63598 4.29310 4.25109 4.25070 4.25064 4.82879
196.90000 4.38019 5.61981 5.73139 4.38899 4.34850 4.34815 4.34809 4.92322
197.00000 4.38019 5.61981 5.59718 4.25791 4.21708 4.21673 4.21667 4.78984
197.10000 4.38019 5.61981 5.59719 4.25851 4.21698 4.21660 4.21654 4.78655
197.20000 4.38019 5.61981 5.73823 4.40370 4.36095 4.36055 4.36048 4.92833
197.30000 4.38019 5.61981 5.66477 4.33127 4.28580 4.28538 4.28532 4.84589
197.40000 4.38019 5.61981 5.65283 4.31931 4.27259 4.27216 4.27210 4.83250
197.50000 4.38019 5.61981 5.56477 4.23061 4.18222 4.18180 4.18174 4.73918
197.60000 4.38019 5.61981 5.53816 4.20456 4.16009 4.15968 4.15962 4.72053
197.70000 4.38019 5.61981 5.72923 4.39640 4.34915 4.34875 4.34869 4.90493
197.80000 4.38019 5.61981 5.66378 4.33358 4.28945 4.28909 4.28902 4.84214
197.90000 4.38019 5.61981 5.64508 4.31712 4.26909 4.26875 4.26869 4.82041
198.00000 4.38019 5.61981 5.65269 4.32175 4.27012 4.26980 4.26974 4.82262
198.10000 4.38019 5.61981 5.65999 4.32787 4.27431 4.27396 4.27390 4.82613
198.20000 4.38019 5.61981 5.61747 4.28506 4.22949 4.22916 4.22910 4.78015
198.30000 4.38019 5.61981 5.49542 4.16108 4.10282 4.10245 4.10239 4.65810
198.40000 4.38019 5.61981 5.56010 4.22749 4.16883 4.16850 4.16844 4.72376
198.50000 4.38019 5.61981 5.64616 4.30921 4.24843 4.24809 4.24803 4.80653
198.60000 4.38019 5.61981 5.63282 4.29792 4.23564 4.23530 4.23524 4.78849
198.70000 4.38019 5.61981 5.55337 4.22092 4.15647 4.15606 4.15600 4.71170
198.80000 4.38019 5.61981 5.65168 4.31835 4.24751 4.24712 4.24706 4.79777
198.90000 4.38019 5.61981 5.74990 4.41730 4.34601 4.34561 4.34555 4.89420
199.00000 4.38019 5.61981 5.66965 4.33926 4.27404 4.27362 4.27356 4.81911
199.10000 4.38019 5.61981 5.79352 4.46589 4.40746 4.40700 4.40694 4.95558
199.20000 4.38019 5.61981 5.89993 4.57207 4.50357 4.50308 4.50302 5.04851
199.30000 4.38019 5.61981 5.84670 4.51560 4.44892 4.44849 4.44842 4.99374
199.40000 4.38019 5.61981 5.80169 4.47056 4.40129 4.40077 4.40070 4.95093
199.50000 4.38019 5.61981 5.80068 4.46847 4.39305 4.39246 4.39240 4.93763
199.60000 4.38019 5.61981 5.84250 4.50894 4.43445 4.43384 4.43377 4.98166
199.70000 4.38019 5.61981 5.81159 4.47932 4.40380 4.40320 4.40313 4.94902
199.80000 4.38019 5.61981 5.71886 4.38610 4.32909 4.32866 4.32859 4.87429
199.90000 4.38019 5.61981 5.67523 4.34515 4.29363 4.29326 4.29319 4.83630
200.00000 4.38019 5.61981 5.79087 4.46272 4.41711 4.41670 4.41663 4.95840


==> fig/old_data/BOXPLOT_RMSE_ANG1.txt <==
0.07918
0.04040
40.38221
0.05768
0.04829
0.08834
0.07500
0.06040
0.38904
0.05436
0.09049
25.57206
0.07881
0.08965
0.05001
0.03938
0.05494
0.08270
1.59267
0.03265
0.03852
0.04373
0.05103
0.12032
0.23087
0.06265
0.05359
0.07020
0.12020
0.28462
0.05214
0.04923
0.03504
0.04258
0.19593
0.04483
0.04440
0.03245
0.08632
0.02553
0.06550
0.05278
0.56153
0.05123
0.05828
0.05202
0.03702
0.06476
0.46667
0.11645
0.07797
0.06644
0.03806
0.05205
0.05016
0.07424
0.17716
0.03697
0.05537
0.46926
0.20382
0.05682
0.06221
0.11900
0.05697
27.87042
0.43799
0.04021
0.31070
0.06350
5.24290
0.48431
0.08136
0.05000
0.07814
0.05478
0.03030
0.07548
0.04670
0.06163
0.05427
0.03851
0.03233
0.03771
0.04500
0.05313
0.03910
0.04883
0.03745
0.02981
0.35045
0.05468
0.04067
0.03756
0.07532
0.03365
0.03383


==> fig/old_data/BOXPLOT_RMSE_ANG2.txt <==
0.03601
0.04241
6.28915
0.04320
0.03460
0.04447
0.06623
0.03491
0.08409
0.03426
0.05571
22.46702
0.02195
0.04496
0.03699
0.04192
0.04139
0.03551
0.11867
0.03801
0.03460
0.04169
0.05121
0.03613
0.03103
0.03363
0.03625
0.09249
0.07234
0.22322
0.03553
0.04817
0.03867
0.04619
0.09950
0.04658
0.04107
0.03130
0.04700
0.02752
0.02943
0.05081
0.04932
0.04270
0.04979
0.05297
0.03801
0.06423
0.09169
0.07161
0.03349
0.04381
0.03378
0.04034
0.03403
0.07392
0.05296
0.03560
0.04139
0.03561
0.03763
0.05651
0.02867
0.07835
0.05367
19.01154
0.03475
0.03770
0.06006
0.04748
1.72501
0.07242
0.03375
0.04986
0.08507
0.05344
0.03117
0.03144
0.04630
0.03097
0.04186
0.03890
0.03439
0.04091
0.04130
0.05839
0.04393
0.02650
0.04517
0.03903
0.03898
0.05307
0.03016
0.03695
0.06421
0.03366
0.04184


==> fig/old_data/BOXPLOT_RMSE_ANG3.txt <==
0.03611
0.04235
24.69820
0.04336
0.03454
0.04457
0.06630
0.03469
0.03803
0.03426
0.05583
21.10806
0.02197
0.04558
0.03696
0.04183
0.04139
0.03598
0.06559
0.03831
0.03448
0.04172
0.05105
0.03578
0.03014
0.03257
0.03646
0.09325
0.07248
0.04568
0.03552
0.04840
0.03879
0.04583
0.09912
0.04649
0.04103
0.03130
0.04700
0.02768
0.02945
0.05090
0.04640
0.04278
0.04975
0.05292
0.03823
0.06437
0.04695
0.07081
0.03349
0.04398
0.03372
0.04025
0.03407
0.07381
0.05331
0.03570
0.04137
0.03478
0.03709
0.05654
0.02852
0.07914
0.05372
17.43837
0.03528
0.03767
0.06334
0.04747
0.10358
0.03614
0.03392
0.05035
0.08499
0.05346
0.03119
0.03174
0.04637
0.03097
0.04185
0.03890
0.03456
0.04087
0.04133
0.05822
0.04401
0.02653
0.04499
0.03884
0.02638
0.05311
0.03012
0.03641
0.06388
0.03365
0.04167


==> fig/old_data/BOXPLOT_RMSE_ANG4.txt <==
0.03611
0.04235
0.16331
0.04336
0.03454
0.04457
0.06629
0.03471
0.03786
0.03426
0.05583
6.08496
0.02197
0.04557
0.03696
0.04183
0.04139
0.03599
0.06522
0.03831
0.03448
0.04172
0.05105
0.03578
0.03014
0.03257
0.03646
0.09324
0.07248
0.04664
0.03552
0.04840
0.03879
0.04583
0.09911
0.04649
0.04103
0.03130
0.04700
0.02768
0.02945
0.05090
0.04642
0.04278
0.04975
0.05292
0.03824
0.06437
0.04240
0.07081
0.03349
0.04398
0.03372
0.04025
0.03407
0.07381
0.05331
0.03569
0.04137
0.03478
0.03709
0.05654
0.02852
0.07914
0.05372
11.95379
0.03526
0.03767
0.06333
0.04747
0.03634
0.03607
0.03391
0.05035
0.08499
0.05346
0.03119
0.03175
0.04637
0.03097
0.04185
0.03890
0.03456
0.04087
0.04133
0.05822
0.04401
0.02653
0.04499
0.03884
0.02636
0.05311
0.03013
0.03641
0.06389
0.03366
0.04167


==> fig/old_data/BOXPLOT_RMSE_ANG5.txt <==
0.03611
0.04235
0.05937
0.04336
0.03454
0.04457
0.06629
0.03471
0.03786
0.03426
0.05583
11.68855
0.02197
0.04557
0.03696
0.04183
0.04139
0.03599
0.06522
0.03831
0.03448
0.04172
0.05105
0.03578
0.03014
0.03257
0.03646
0.09324
0.07248
0.04664
0.03552
0.04840
0.03879
0.04583
0.09911
0.04649
0.04103
0.03130
0.04700
0.02768
0.02945
0.05090
0.04642
0.04278
0.04975
0.05292
0.03824
0.06437
0.04240
0.07081
0.03349
0.04398
0.03372
0.04025
0.03407
0.07381
0.05331
0.03569
0.04137
0.03478
0.03709
0.05654
0.02852
0.07914
0.05372
1.28377
0.03526
0.03767
0.06333
0.04747
0.03632
0.03607
0.03391
0.05035
0.08499
0.05346
0.03119
0.03175
0.04637
0.03097
0.04185
0.03890
0.03456
0.04087
0.04133
0.05822
0.04401
0.02653
0.04499
0.03884
0.02636
0.05311
0.03013
0.03641
0.06389
0.03366
0.04167


==> fig/old_data/BOXPLOT_RMSE_POS1.txt <==
365.37641
11.88714
16.59573
113.61908
17.33692
16.37104
17.40346
13.97015
27.17167
68.48768
11.81724
18.65427
1176.11162
16.63761
20.86066
21.88669
16.51819
19.36332
15.34698
48.86977
14.69119
14.41600
11.04283
19.66146
10.74364
70.35815
40.33434
10.31694
13.81325
18.77807
133.25897
14.26079
11.55576
19.76042
18.08452
12.46567
11.12132
14.65456
19.07492
10.21590
22.11342
12.95417
400.70596
18.41105
38.45785
11.98802
21.09748
12.54084
21.85181
15.96064
151.13860
18.31683
16.61199
21.20223
11.86990
11.97413
13.90472
10.49919
26.92696
17.74331
14.97563
57.30874
24.88403
18.65784
16.67679
24.12873
14.19089
96.17821
40.12082
15.12882
16.61867
25.84778
532.48947
73.84015
14.91063
21.90355
15.64716
11.10769
19.47014
16.19356
31.61422
10.10167
16.39671
18.35203
19.29681
14.26871
11.17208
15.39466
14.30926
14.20025
13.27470
17.57909
31.90120
22.48836
9.09835
13.16580
19.51482
15.00420
13.67853


==> fig/old_data/BOXPLOT_RMSE_POS2.txt <==
214.55602
8.97844
10.42450
77.45267
10.15415
9.43119
11.58224
9.27086
8.31375
13.11850
6.63796
7.86127
1175.20922
15.75015
10.07179
7.57667
10.76503
10.73542
8.25126
13.15207
10.93722
10.40991
11.13929
13.99145
8.46954
6.22005
6.43058
8.10400
9.57471
9.44434
15.73742
7.00304
7.57893
10.05938
14.19609
13.12420
11.03205
10.64417
16.68798
10.58378
11.21044
7.19748
206.65048
17.13522
7.82639
9.32165
18.85320
10.33531
9.79415
6.82365
31.44188
6.44426
8.61037
14.76745
9.80217
9.67743
10.20494
9.42951
12.87038
9.52010
14.11973
9.50008
8.48038
12.90811
5.15935
13.13553
9.94418
98.09426
10.55601
12.12551
8.97170
7.31177
79.29852
7.28803
14.50327
15.82850
14.24284
10.74783
17.01869
9.65928
7.52780
6.82336
5.23072
14.74657
9.85932
13.92076
10.54703
10.19608
13.51996
5.67108
8.18800
11.51350
7.94914
9.23918
5.12366
9.63029
18.72795
10.88982
12.55562


==> fig/old_data/BOXPLOT_RMSE_POS3.txt <==
218.56601
8.95830
10.39844
29.82585
10.13804
9.43229
11.58216
9.21765
8.27807
11.93621
6.65456
7.86984
1286.88205
15.75207
10.15708
7.55379
10.79220
10.74056
8.28246
11.83639
10.95230
10.35691
11.13139
13.98980
8.45687
5.98879
6.20494
8.09463
9.58662
9.45220
9.15975
6.98290
7.58643
10.10330
14.19078
13.20130
11.04302
10.64031
16.67951
10.55730
11.16677
7.16783
191.77357
17.13697
7.85921
9.27924
18.85662
10.33460
9.79955
6.81742
9.40553
6.31478
8.59673
14.76827
9.80756
9.72244
10.20759
9.42987
12.80870
9.46626
14.11896
9.01708
8.36995
13.05955
5.15962
13.17904
9.93274
81.96071
10.24492
12.12204
8.90628
7.18021
12.80958
6.05476
14.49456
15.81819
14.23647
10.75006
17.02182
9.66373
7.52286
6.75534
5.23112
14.74621
9.85879
13.90404
10.54719
10.18963
13.51440
5.66932
8.21534
11.47171
7.88355
9.25646
5.11672
9.62259
18.69402
10.89347
12.56072


==> fig/old_data/BOXPLOT_RMSE_POS4.txt <==
218.29744
8.95842
10.39858
35.64677
10.13770
9.43239
11.58220
9.21778
8.27758
11.93174
6.65447
7.86977
1242.99186
15.75204
10.15515
7.55380
10.79207
10.74055
8.28264
11.84565
10.95222
10.35653
11.13140
13.98982
8.45700
5.98735
6.20591
8.09456
9.58664
9.45242
9.17560
6.98309
7.58648
10.10406
14.19079
13.20136
11.04306
10.64024
16.67948
10.55727
11.16593
7.16737
190.20265
17.13698
7.85821
9.27931
18.85660
10.33464
9.79948
6.81741
9.33601
6.31419
8.59678
14.76828
9.80757
9.72228
10.20763
9.42984
12.80886
9.46591
14.11894
9.00000
8.37019
13.06044
5.15963
13.17947
9.93262
66.70514
10.24490
12.12204
8.90720
7.18010
8.77689
6.05742
14.49452
15.81789
14.23637
10.75008
17.02181
9.66366
7.52270
6.75528
5.23117
14.74621
9.85868
13.90406
10.54721
10.18965
13.51442
5.66932
8.21541
11.47164
7.88843
9.25657
5.11680
9.62245
18.69411
10.89348
12.56076


==> fig/old_data/BOXPLOT_RMSE_POS5.txt <==
218.28260
8.95842
10.39858
4.73769
10.13770
9.43239
11.58220
9.21777
8.27762
11.93181
6.65447
7.86977
197.00937
15.75204
10.15516
7.55380
10.79207
10.74055
8.28264
11.84561
10.95222
10.35652
11.13140
13.98982
8.45700
5.98736
6.20591
8.09456
9.58664
9.45242
9.17498
6.98309
7.58648
10.10407
14.19079
13.20136
11.04307
10.64024
16.67948
10.55727
11.16592
7.16737
190.17450
17.13698
7.85821
9.27930
18.85660
10.33464
9.79948
6.81741
9.33869
6.31418
8.59678
14.76828
9.80757
9.72228
10.20763
9.42984
12.80886
9.46590
14.11894
9.00002
8.37019
13.06044
5.15963
13.17947
9.93262
11.80541
10.24491
12.12204
8.90720
7.18009
8.73511
6.05740
14.49452
15.81789
14.23637
10.75008
17.02181
9.66366
7.52270
6.75527
5.23117
14.74621
9.85868
13.90406
10.54721
10.18965
13.51442
5.66932
8.21541
11.47164
7.88841
9.25657
5.11679
9.62245
18.69411
10.89348
12.56076


==> fig/old_data/BOXPLOT_RMSE_VEL1.txt <==
86.58611
4.68100
4.30891
24.53671
2.88688
4.25266
3.96061
3.34744
4.85227
16.42010
3.59209
4.19738
100.52930
3.29340
3.63071
5.72315
3.90451
3.84448
4.28603
16.44973
2.43338
2.65679
1.24767
4.34589
4.61043
20.31957
10.74540
2.46364
2.68596
3.77294
23.38789
3.23189
2.93524
4.19478
3.93698
2.23034
2.56985
7.89379
3.69047
2.75812
5.49642
3.39050
52.85381
2.86839
7.89532
3.56491
4.07668
2.70896
5.44086
3.89703
24.75177
4.77631
4.12489
3.49675
1.81459
3.90822
5.75653
1.50780
6.50076
3.48060
4.16548
11.93798
5.55692
3.67446
4.24981
4.42560
2.70339
12.53442
9.01339
3.97708
11.62991
7.72160
25.18107
14.27658
3.04426
3.26940
2.90431
2.44383
3.59161
6.19070
8.95745
3.70982
2.93422
3.93422
4.56656
1.44101
3.31375
2.82478
2.60627
3.64922
3.48995
3.67181
12.79107
6.26142
3.42902
3.63591
3.58497
2.86839
1.89773


==> fig/old_data/BOXPLOT_RMSE_VEL2.txt <==
82.16170
0.98115
0.87121
22.06562
0.87923
0.87773
0.93299
0.78017
1.08906
1.79907
0.98116
0.96650
89.35522
1.07279
0.88771
0.81909
0.82253
0.93425
0.91102
2.34763
1.12325
0.92649
0.89253
1.18013
0.81392
0.89036
1.07463
0.98537
0.84642
0.93011
4.67716
0.85934
1.10177
1.03320
1.11603
1.00804
0.96734
1.13478
1.09061
0.85815
1.23527
0.83115
59.25986
1.41376
0.93195
0.84569
1.45948
0.86548
1.03704
0.81606
5.06442
0.78058
0.96187
0.95763
0.93477
0.79972
1.02532
0.98212
1.18489
1.06356
0.93974
1.07353
0.82766
0.93776
0.89744
1.11768
0.85130
11.12597
1.01318
0.96019
1.09189
1.01736
5.92971
1.89780
1.02858
1.11428
0.93195
0.89415
1.11803
1.10943
0.81050
0.78704
0.88876
1.00048
0.88531
1.02857
0.96371
0.89187
1.03948
0.90766
0.76191
0.85614
0.99254
0.94923
0.81708
0.83611
1.24203
1.09113
1.01910


==> fig/old_data/BOXPLOT_RMSE_VEL3.txt <==
83.24235
0.97790
0.86746
5.04497
0.88404
0.87533
0.93517
0.77700
1.08268
1.03464
0.98618
0.97261
86.42804
1.07235
0.90564
0.81665
0.82066
0.93597
0.90752
0.86262
1.12394
0.92490
0.89231
1.17789
0.81580
0.80287
1.01564
0.99127
0.84595
0.93236
1.11481
0.85891
1.10549
1.03467
1.11659
1.01037
0.96754
1.13051
1.09079
0.85709
1.23113
0.82637
60.29990
1.41398
0.87112
0.84477
1.45852
0.86501
1.03590
0.81612
0.93288
0.77170
0.96072
0.96133
0.93529
0.80426
1.02504
0.98220
1.16587
1.06373
0.93994
0.89524
0.82919
0.94321
0.89133
1.11930
0.84835
9.14019
0.90735
0.95985
1.05564
0.99251
1.19796
0.89860
1.02777
1.11644
0.93080
0.89406
1.11851
1.11061
0.81105
0.78622
0.88245
1.00089
0.88462
1.02844
0.96226
0.89212
1.04078
0.90417
0.75948
0.84962
0.87950
0.95250
0.81502
0.83499
1.24319
1.09125
1.01907


==> fig/old_data/BOXPLOT_RMSE_VEL4.txt <==
83.28099
0.97791
0.86748
4.70490
0.88403
0.87533
0.93516
0.77701
1.08313
1.03447
0.98617
0.97260
76.62853
1.07235
0.90548
0.81664
0.82065
0.93597
0.90752
0.86337
1.12393
0.92490
0.89231
1.17791
0.81579
0.80267
1.01578
0.99132
0.84592
0.93236
1.14769
0.85892
1.10550
1.03467
1.11659
1.01038
0.96754
1.13052
1.09079
0.85709
1.23104
0.82635
60.26411
1.41398
0.87119
0.84476
1.45852
0.86501
1.03589
0.81613
0.90410
0.77166
0.96071
0.96134
0.93529
0.80425
1.02504
0.98220
1.16588
1.06368
0.93994
0.89550
0.82914
0.94323
0.89134
1.11911
0.84834
7.26669
0.90753
0.95985
1.05533
0.99264
0.83810
0.90337
1.02776
1.11641
0.93079
0.89406
1.11852
1.11060
0.81105
0.78622
0.88242
1.00089
0.88461
1.02844
0.96228
0.89212
1.04079
0.90418
0.75948
0.84961
0.87905
0.95251
0.81503
0.83500
1.24320
1.09125
1.01907


==> fig/old_data/BOXPLOT_RMSE_VEL5.txt <==
83.28410
0.97791
0.86748
0.94867
0.88403
0.87533
0.93516
0.77700
1.08314
1.03447
0.98617
0.97260
13.89099
1.07235
0.90548
0.81664
0.82065
0.93597
0.90752
0.86339
1.12393
0.92490
0.89231
1.17791
0.81579
0.80267
1.01578
0.99132
0.84592
0.93236
1.14763
0.85892
1.10550
1.03467
1.11659
1.01038
0.96754
1.13052
1.09079
0.85709
1.23104
0.82635
60.28127
1.41398
0.87119
0.84476
1.45852
0.86501
1.03589
0.81613
0.90441
0.77166
0.96071
0.96134
0.93529
0.80425
1.02504
0.98220
1.16588
1.06368
0.93994
0.89550
0.82914
0.94323
0.89134
1.11911
0.84834
1.46883
0.90753
0.95985
1.05534
0.99264
0.83665
0.90335
1.02776
1.11641
0.93079
0.89406
1.11852
1.11060
0.81105
0.78622
0.88242
1.00089
0.88461
1.02844
0.96228
0.89212
1.04079
0.90418
0.75948
0.84961
0.87905
0.95251
0.81503
0.83500
1.24320
1.09125
1.01907

